Performance of In-band Transmission of System Information in Massive MIMO Systems

We consider transmission of system information in massive MIMO. This information needs to be reliably delivered to inactive users in the cell without any channel state information at the base station. Downlink transmission entails the use of downlink pilots and a special type of precoding that aims to reduce the dimension of the downlink channel and the pilot overhead, which would otherwise scale with the number of base station antennas. We consider a scenario in which the base station transmits over a small number of coherence intervals, providing little time/frequency diversity. The system information is transmitted with orthogonal space-time block codes to increase reliability and performance is measured using outage rates. Several different codes are compared, both for spatially correlated and uncorrelated channels and for varying amount of time/frequency diversity. We show that a massive MIMO base station can outperform a single-antenna base station in all considered scenarios.

==> branches-bpcu.csv <==
1.00000e+00,1.05168e-02,5.48408e-02,1.04649e-01,1.26477e-01,1.17214e-01
2.00000e+00,6.00912e-02,1.19814e-01,1.54359e-01,1.53107e-01,1.36263e-01
3.00000e+00,1.01892e-01,1.53152e-01,1.75646e-01,1.65962e-01,1.43550e-01
4.00000e+00,1.29473e-01,1.77298e-01,1.88993e-01,1.72067e-01,1.48245e-01
5.00000e+00,1.50774e-01,1.89762e-01,1.99054e-01,1.76560e-01,1.51726e-01
6.00000e+00,1.63970e-01,2.01970e-01,2.03749e-01,1.80475e-01,1.53190e-01
7.00000e+00,1.77662e-01,2.08271e-01,2.08851e-01,1.81885e-01,1.54334e-01
8.00000e+00,1.86628e-01,2.14847e-01,2.12780e-01,1.83561e-01,1.55763e-01
9.00000e+00,1.93013e-01,2.20289e-01,2.14805e-01,1.85023e-01,1.56848e-01
1.00000e+01,2.06224e-01,2.26412e-01,2.16780e-01,1.85933e-01,1.56806e-01
1.10000e+01,2.11324e-01,2.27491e-01,2.19172e-01,1.87071e-01,1.57894e-01
1.20000e+01,2.12710e-01,2.33499e-01,2.21074e-01,1.88292e-01,1.58599e-01
1.30000e+01,2.19124e-01,2.34558e-01,2.21879e-01,1.89561e-01,1.59136e-01
1.40000e+01,2.24201e-01,2.36900e-01,2.23436e-01,1.89505e-01,1.59523e-01
1.50000e+01,2.27715e-01,2.37041e-01,2.24764e-01,1.89823e-01,1.59778e-01
1.60000e+01,2.31396e-01,2.41990e-01,2.25640e-01,1.90439e-01,1.59846e-01
1.70000e+01,2.31579e-01,2.42684e-01,2.27109e-01,1.90904e-01,1.60132e-01
1.80000e+01,2.36035e-01,2.48105e-01,2.27116e-01,1.90757e-01,1.60759e-01
1.90000e+01,2.36658e-01,2.47465e-01,2.28564e-01,1.92868e-01,1.60763e-01
2.00000e+01,2.38592e-01,2.49534e-01,2.28854e-01,1.92847e-01,1.60748e-01


==> outage-correlated.csv <==
2.40000e+01,4.98197e-02,7.99764e-02,7.33368e-02,5.94684e-02
4.80000e+01,5.35955e-02,9.66092e-02,9.97282e-02,8.45080e-02
7.20000e+01,5.41037e-02,1.02702e-01,1.12842e-01,9.70779e-02
9.60000e+01,5.42294e-02,1.03043e-01,1.18659e-01,1.04659e-01
1.20000e+02,5.43749e-02,1.05348e-01,1.21640e-01,1.09082e-01


==> outage-multicell-code.csv <==
1.00000e+00,1.53172e-04,6.44549e-03,9.51609e-03
2.00000e+00,4.44121e-04,2.97987e-02,4.82662e-02
4.00000e+00,7.13359e-04,5.32340e-02,8.71333e-02
8.00000e+00,7.49863e-04,5.87178e-02,9.87412e-02


==> outage-single-hex.csv <==
1,1.53370e-02
2,7.83347e-02
4,1.45351e-01
8,1.67206e-01


==> resource-blocks-needed.csv <==
5.00000e+01,3.00000e+00,2.00000e+00,2.00000e+00,2.00000e+00,2.00000e+00
1.00000e+02,4.00000e+00,3.00000e+00,3.00000e+00,3.00000e+00,3.00000e+00
1.50000e+02,5.00000e+00,4.00000e+00,4.00000e+00,4.00000e+00,4.00000e+00
2.00000e+02,6.00000e+00,5.00000e+00,5.00000e+00,5.00000e+00,6.00000e+00
2.50000e+02,6.00000e+00,6.00000e+00,5.00000e+00,6.00000e+00,7.00000e+00
3.00000e+02,7.00000e+00,6.00000e+00,6.00000e+00,7.00000e+00,8.00000e+00
3.50000e+02,8.00000e+00,7.00000e+00,7.00000e+00,8.00000e+00,9.00000e+00
4.00000e+02,9.00000e+00,8.00000e+00,8.00000e+00,9.00000e+00,1.00000e+01
4.50000e+02,1.00000e+01,9.00000e+00,9.00000e+00,1.00000e+01,1.20000e+01
5.00000e+02,1.00000e+01,9.00000e+00,1.00000e+01,1.10000e+01,1.30000e+01
5.50000e+02,1.10000e+01,1.00000e+01,1.00000e+01,1.20000e+01,1.40000e+01
6.00000e+02,1.20000e+01,1.10000e+01,1.10000e+01,1.30000e+01,1.50000e+01
6.50000e+02,1.20000e+01,1.20000e+01,1.20000e+01,1.40000e+01,1.60000e+01
7.00000e+02,1.30000e+01,1.20000e+01,1.30000e+01,1.50000e+01,1.80000e+01
7.50000e+02,1.40000e+01,1.30000e+01,1.40000e+01,1.60000e+01,1.90000e+01
8.00000e+02,1.40000e+01,1.40000e+01,1.40000e+01,1.70000e+01,2.00000e+01
8.50000e+02,1.50000e+01,1.50000e+01,1.50000e+01,1.80000e+01,2.10000e+01
9.00000e+02,1.60000e+01,1.50000e+01,1.60000e+01,1.90000e+01,2.10000e+01
9.50000e+02,1.70000e+01,1.60000e+01,1.70000e+01,2.00000e+01,2.10000e+01
1.00000e+03,1.70000e+01,1.70000e+01,1.80000e+01,2.10000e+01,2.10000e+01


==> sampled-snr-drm-best-120-816.dat <==
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.88606e+01,0.00000e+00
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.82391e+01,1.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.79588e+01,2.00000e-06
-2.76955e+01,6.00000e-06
-2.76955e+01,6.00000e-06
-2.76955e+01,6.00000e-06
-2.76955e+01,6.00000e-06
-2.76955e+01,6.00000e-06
-2.76955e+01,6.00000e-06
-2.74473e+01,9.00000e-06
-2.74473e+01,9.00000e-06
-2.74473e+01,9.00000e-06
-2.74473e+01,9.00000e-06
-2.74473e+01,9.00000e-06
-2.74473e+01,9.00000e-06
-2.72125e+01,1.20000e-05
-2.72125e+01,1.20000e-05
-2.72125e+01,1.20000e-05
-2.72125e+01,1.20000e-05
-2.72125e+01,1.20000e-05
-2.72125e+01,1.20000e-05
-2.69897e+01,1.40000e-05
-2.69897e+01,1.40000e-05
-2.69897e+01,1.40000e-05
-2.69897e+01,1.40000e-05
-2.69897e+01,1.40000e-05
-2.67778e+01,1.60000e-05
-2.67778e+01,1.60000e-05
-2.67778e+01,1.60000e-05
-2.67778e+01,1.60000e-05
-2.67778e+01,1.60000e-05
-2.67778e+01,1.60000e-05
-2.65758e+01,2.10000e-05
-2.65758e+01,2.10000e-05
-2.65758e+01,2.10000e-05
-2.65758e+01,2.10000e-05
-2.63827e+01,2.60000e-05
-2.63827e+01,2.60000e-05
-2.63827e+01,2.60000e-05
-2.63827e+01,2.60000e-05
-2.63827e+01,2.60000e-05
-2.61979e+01,2.90000e-05
-2.61979e+01,2.90000e-05
-2.61979e+01,2.90000e-05
-2.61979e+01,2.90000e-05
-2.61979e+01,2.90000e-05
-2.60206e+01,3.80000e-05
-2.60206e+01,3.80000e-05
-2.60206e+01,3.80000e-05
-2.60206e+01,3.80000e-05
-2.58503e+01,4.80000e-05
-2.58503e+01,4.80000e-05
-2.58503e+01,4.80000e-05
-2.58503e+01,4.80000e-05
-2.56864e+01,5.90000e-05
-2.56864e+01,5.90000e-05
-2.56864e+01,5.90000e-05
-2.56864e+01,5.90000e-05
-2.55284e+01,7.00000e-05
-2.55284e+01,7.00000e-05
-2.55284e+01,7.00000e-05
-2.55284e+01,7.00000e-05
-2.53760e+01,8.00000e-05
-2.53760e+01,8.00000e-05
-2.53760e+01,8.00000e-05
-2.53760e+01,8.00000e-05
-2.52288e+01,8.80000e-05
-2.52288e+01,8.80000e-05
-2.52288e+01,8.80000e-05
-2.50864e+01,1.03000e-04
-2.50864e+01,1.03000e-04
-2.50864e+01,1.03000e-04
-2.50864e+01,1.03000e-04
-2.49485e+01,1.23000e-04
-2.49485e+01,1.23000e-04
-2.49485e+01,1.23000e-04
-2.48149e+01,1.40000e-04
-2.48149e+01,1.40000e-04
-2.48149e+01,1.40000e-04
-2.48149e+01,1.40000e-04
-2.46852e+01,1.52000e-04
-2.46852e+01,1.52000e-04
-2.46852e+01,1.52000e-04
-2.45593e+01,1.66000e-04
-2.45593e+01,1.66000e-04
-2.45593e+01,1.66000e-04
-2.44370e+01,1.85000e-04
-2.44370e+01,1.85000e-04
-2.44370e+01,1.85000e-04
-2.43180e+01,2.12000e-04
-2.43180e+01,2.12000e-04
-2.43180e+01,2.12000e-04
-2.42022e+01,2.41000e-04
-2.42022e+01,2.41000e-04
-2.42022e+01,2.41000e-04
-2.40894e+01,2.75000e-04
-2.40894e+01,2.75000e-04
-2.40894e+01,2.75000e-04
-2.39794e+01,3.01000e-04
-2.39794e+01,3.01000e-04
-2.38722e+01,3.37000e-04
-2.38722e+01,3.37000e-04
-2.38722e+01,3.37000e-04
-2.37675e+01,3.84000e-04
-2.37675e+01,3.84000e-04
-2.36653e+01,4.23000e-04
-2.36653e+01,4.23000e-04
-2.36653e+01,4.23000e-04
-2.35655e+01,4.68000e-04
-2.35655e+01,4.68000e-04
-2.34679e+01,5.03000e-04
-2.34679e+01,5.03000e-04
-2.34679e+01,5.03000e-04
-2.33724e+01,5.45000e-04
-2.33724e+01,5.45000e-04
-2.32790e+01,5.94000e-04
-2.32790e+01,5.94000e-04
-2.32790e+01,5.94000e-04
-2.31876e+01,6.49000e-04
-2.31876e+01,6.49000e-04
-2.30980e+01,7.13000e-04
-2.30980e+01,7.13000e-04
-2.30103e+01,7.81000e-04
-2.30103e+01,7.81000e-04
-2.29243e+01,8.54000e-04
-2.29243e+01,8.54000e-04
-2.28400e+01,9.39000e-04
-2.28400e+01,9.39000e-04
-2.27572e+01,1.00500e-03
-2.27572e+01,1.00500e-03
-2.26761e+01,1.08900e-03
-2.26761e+01,1.08900e-03
-2.25964e+01,1.17000e-03
-2.25964e+01,1.17000e-03
-2.25181e+01,1.27000e-03
-2.25181e+01,1.27000e-03
-2.24413e+01,1.36300e-03
-2.24413e+01,1.36300e-03
-2.23657e+01,1.46000e-03
-2.23657e+01,1.46000e-03
-2.22915e+01,1.53800e-03
-2.22915e+01,1.53800e-03
-2.22185e+01,1.63400e-03
-2.22185e+01,1.63400e-03
-2.21467e+01,1.76500e-03
-2.21467e+01,1.76500e-03
-2.20761e+01,1.88700e-03
-2.20066e+01,1.99000e-03
-2.20066e+01,1.99000e-03
-2.19382e+01,2.11900e-03
-2.19382e+01,2.11900e-03
-2.18709e+01,2.23400e-03
-2.18046e+01,2.35000e-03
-2.18046e+01,2.35000e-03
-2.17393e+01,2.49800e-03
-2.17393e+01,2.49800e-03
-2.16749e+01,2.63800e-03
-2.16115e+01,2.75400e-03
-2.16115e+01,2.75400e-03
-2.15490e+01,2.90200e-03
-2.14874e+01,3.04800e-03
-2.14874e+01,3.04800e-03
-2.14267e+01,3.18000e-03
-2.13668e+01,3.34800e-03
-2.13668e+01,3.34800e-03
-2.13077e+01,3.50000e-03
-2.12494e+01,3.65000e-03
-2.12494e+01,3.65000e-03
-2.11919e+01,3.79800e-03
-2.11351e+01,3.96000e-03
-2.11351e+01,3.96000e-03
-2.10791e+01,4.09500e-03
-2.10237e+01,4.26300e-03
-2.09691e+01,4.45300e-03
-2.09691e+01,4.45300e-03
-2.09151e+01,4.63100e-03
-2.08619e+01,4.80800e-03
-2.08092e+01,5.01000e-03
-2.08092e+01,5.01000e-03
-2.07572e+01,5.20000e-03
-2.07058e+01,5.38900e-03
-2.06550e+01,5.59500e-03
-2.06550e+01,5.59500e-03
-2.06048e+01,5.80100e-03
-2.05552e+01,6.01700e-03
-2.05061e+01,6.22900e-03
-2.04576e+01,6.41900e-03
-2.04096e+01,6.63800e-03
-2.04096e+01,6.63800e-03
-2.03621e+01,6.85300e-03
-2.03152e+01,7.08100e-03
-2.02687e+01,7.31300e-03
-2.02228e+01,7.55600e-03
-2.01773e+01,7.81300e-03
-2.01323e+01,8.08200e-03
-2.01323e+01,8.08200e-03
-2.00877e+01,8.33000e-03
-2.00436e+01,8.58000e-03
-2.00000e+01,8.84700e-03
-1.99568e+01,9.10000e-03
-1.99140e+01,9.38400e-03
-1.98716e+01,9.65200e-03
-1.98297e+01,9.89800e-03
-1.97881e+01,1.01590e-02
-1.97469e+01,1.04350e-02
-1.97062e+01,1.07200e-02
-1.96658e+01,1.10020e-02
-1.96257e+01,1.13010e-02
-1.95861e+01,1.15800e-02
-1.95468e+01,1.18970e-02
-1.95078e+01,1.22120e-02
-1.94692e+01,1.25100e-02
-1.94310e+01,1.28030e-02
-1.93930e+01,1.31190e-02
-1.93554e+01,1.34550e-02
-1.93181e+01,1.37540e-02
-1.92812e+01,1.40800e-02
-1.92445e+01,1.44040e-02
-1.91721e+01,1.50370e-02
-1.91364e+01,1.54010e-02
-1.91009e+01,1.57460e-02
-1.90658e+01,1.60890e-02
-1.90309e+01,1.64500e-02
-1.89963e+01,1.68350e-02
-1.89620e+01,1.71880e-02
-1.88941e+01,1.79060e-02
-1.88606e+01,1.82720e-02
-1.88273e+01,1.86370e-02
-1.87943e+01,1.90120e-02
-1.87615e+01,1.93810e-02
-1.86967e+01,2.01220e-02
-1.86646e+01,2.04880e-02
-1.86328e+01,2.08860e-02
-1.86012e+01,2.13070e-02
-1.85387e+01,2.21350e-02
-1.85078e+01,2.25620e-02
-1.84771e+01,2.29340e-02
-1.84164e+01,2.37130e-02
-1.83863e+01,2.41180e-02
-1.83565e+01,2.45150e-02
-1.82974e+01,2.53530e-02
-1.82681e+01,2.57730e-02
-1.82391e+01,2.62010e-02
-1.81816e+01,2.70500e-02
-1.81531e+01,2.75060e-02
-1.80967e+01,2.84150e-02
-1.80688e+01,2.88540e-02
-1.80410e+01,2.93080e-02
-1.79860e+01,3.01660e-02
-1.79588e+01,3.06090e-02
-1.79048e+01,3.15090e-02
-1.78781e+01,3.19760e-02
-1.78252e+01,3.29370e-02
-1.77989e+01,3.33970e-02
-1.77469e+01,3.43450e-02
-1.76955e+01,3.53390e-02
-1.76700e+01,3.58020e-02
-1.76195e+01,3.67570e-02
-1.75945e+01,3.72750e-02
-1.75449e+01,3.82640e-02
-1.74958e+01,3.92110e-02
-1.74715e+01,3.97520e-02
-1.74232e+01,4.07820e-02
-1.73993e+01,4.13250e-02
-1.73518e+01,4.23820e-02
-1.73049e+01,4.34600e-02
-1.72584e+01,4.45360e-02
-1.72354e+01,4.50550e-02
-1.71897e+01,4.60880e-02
-1.71444e+01,4.71270e-02
-1.70997e+01,4.81530e-02
-1.70774e+01,4.87060e-02
-1.70333e+01,4.98120e-02
-1.69897e+01,5.08640e-02
-1.69465e+01,5.19720e-02
-1.69037e+01,5.30840e-02
-1.68613e+01,5.41830e-02
-1.68194e+01,5.52920e-02
-1.67778e+01,5.64860e-02
-1.67366e+01,5.75810e-02
-1.67162e+01,5.81800e-02
-1.66756e+01,5.92930e-02
-1.66354e+01,6.04520e-02
-1.65956e+01,6.16240e-02
-1.65561e+01,6.28520e-02
-1.64975e+01,6.46320e-02
-1.64589e+01,6.58210e-02
-1.64207e+01,6.69890e-02
-1.63827e+01,6.81570e-02
-1.63451e+01,6.93050e-02
-1.63078e+01,7.05460e-02
-1.62709e+01,7.17490e-02
-1.62342e+01,7.30120e-02
-1.61798e+01,7.48530e-02
-1.61439e+01,7.60630e-02
-1.61083e+01,7.73080e-02
-1.60730e+01,7.85450e-02
-1.60206e+01,8.03940e-02
-1.59860e+01,8.16150e-02
-1.59517e+01,8.28730e-02
-1.59007e+01,8.47730e-02
-1.58670e+01,8.59840e-02
-1.58336e+01,8.72550e-02
-1.57840e+01,8.92620e-02
-1.57512e+01,9.05200e-02
-1.57025e+01,9.23900e-02
-1.56703e+01,9.36800e-02
-1.56225e+01,9.56060e-02
-1.55909e+01,9.68540e-02
-1.55440e+01,9.88300e-02
-1.55129e+01,1.00122e-01
-1.54668e+01,1.02206e-01
-1.54212e+01,1.04215e-01
-1.53910e+01,1.05548e-01
-1.53462e+01,1.07588e-01
-1.53018e+01,1.09576e-01
-1.52724e+01,1.10925e-01
-1.52288e+01,1.12825e-01
-1.51856e+01,1.14869e-01
-1.51428e+01,1.16870e-01
-1.51004e+01,1.18906e-01
-1.50585e+01,1.20924e-01
-1.50307e+01,1.22226e-01
-1.49894e+01,1.24268e-01
-1.49485e+01,1.26284e-01
-1.49080e+01,1.28310e-01
-1.48678e+01,1.30424e-01
-1.48280e+01,1.32503e-01
-1.47886e+01,1.34591e-01
-1.47496e+01,1.36668e-01
-1.47108e+01,1.38660e-01
-1.46597e+01,1.41389e-01
-1.46218e+01,1.43453e-01
-1.45842e+01,1.45423e-01
-1.45469e+01,1.47507e-01
-1.45100e+01,1.49585e-01
-1.44612e+01,1.52212e-01
-1.44249e+01,1.54223e-01
-1.43890e+01,1.56261e-01
-1.43415e+01,1.58989e-01
-1.43063e+01,1.61024e-01
-1.42597e+01,1.63749e-01
-1.42251e+01,1.65714e-01
-1.41794e+01,1.68439e-01
-1.41454e+01,1.70429e-01
-1.41005e+01,1.73173e-01
-1.40671e+01,1.75179e-01
-1.40230e+01,1.77953e-01
-1.39794e+01,1.80680e-01
-1.39469e+01,1.82738e-01
-1.39041e+01,1.85528e-01
-1.38616e+01,1.88244e-01
-1.38195e+01,1.90934e-01
-1.37882e+01,1.92977e-01
-1.37469e+01,1.95729e-01
-1.37059e+01,1.98380e-01
-1.36653e+01,2.01091e-01
-1.36251e+01,2.03740e-01
-1.35853e+01,2.06411e-01
-1.35458e+01,2.09039e-01
-1.35067e+01,2.11760e-01
-1.34679e+01,2.14427e-01
-1.34199e+01,2.17710e-01
-1.33819e+01,2.20396e-01
-1.33442e+01,2.23112e-01
-1.33068e+01,2.25710e-01
-1.32606e+01,2.29032e-01
-1.32239e+01,2.31639e-01
-1.31876e+01,2.34389e-01
-1.31426e+01,2.37733e-01
-1.31069e+01,2.40424e-01
-1.30627e+01,2.43746e-01
-1.30190e+01,2.47088e-01
-1.29843e+01,2.49696e-01
-1.29414e+01,2.53049e-01
-1.28988e+01,2.56245e-01
-1.28651e+01,2.58855e-01
-1.28233e+01,2.62092e-01
-1.27819e+01,2.65255e-01
-1.27409e+01,2.68559e-01
-1.27003e+01,2.71849e-01
-1.26600e+01,2.75036e-01
-1.26201e+01,2.78157e-01
-1.25806e+01,2.81274e-01
-1.25414e+01,2.84411e-01
-1.25026e+01,2.87601e-01
-1.24642e+01,2.90784e-01
-1.24260e+01,2.93970e-01
-1.23807e+01,2.97756e-01
-1.23433e+01,3.00833e-01
-1.22988e+01,3.04614e-01
-1.22621e+01,3.07716e-01
-1.22257e+01,3.10788e-01
-1.21824e+01,3.14425e-01
-1.21396e+01,3.18090e-01
-1.21042e+01,3.20942e-01
-1.20621e+01,3.24554e-01
-1.20204e+01,3.28236e-01
-1.19791e+01,3.31790e-01
-1.19450e+01,3.34766e-01
-1.19044e+01,3.38403e-01
-1.18642e+01,3.41926e-01
-1.18243e+01,3.45527e-01
-1.17849e+01,3.48921e-01
-1.17393e+01,3.53074e-01
-1.17005e+01,3.56465e-01
-1.16622e+01,3.59885e-01
-1.16241e+01,3.63290e-01
-1.15802e+01,3.67251e-01
-1.15428e+01,3.70601e-01
-1.14997e+01,3.74534e-01
-1.14630e+01,3.77822e-01
-1.14206e+01,3.81797e-01
-1.13787e+01,3.85603e-01
-1.13430e+01,3.88918e-01
-1.13018e+01,3.92800e-01
-1.12610e+01,3.96629e-01
-1.12205e+01,4.00362e-01
-1.11805e+01,4.04154e-01
-1.11407e+01,4.07818e-01
-1.11014e+01,4.11615e-01
-1.10624e+01,4.15317e-01
-1.10237e+01,4.18876e-01
-1.09800e+01,4.22993e-01
-1.09420e+01,4.26621e-01
-1.08991e+01,4.30721e-01
-1.08619e+01,4.34423e-01
-1.08197e+01,4.38558e-01
-1.07831e+01,4.42058e-01
-1.07417e+01,4.46088e-01
-1.07007e+01,4.50028e-01
-1.06601e+01,4.53975e-01
-1.06198e+01,4.57939e-01
-1.05799e+01,4.61826e-01
-1.05404e+01,4.65732e-01
-1.05012e+01,4.69590e-01
-1.04624e+01,4.73348e-01
-1.04191e+01,4.77597e-01
-1.03810e+01,4.81355e-01
-1.03386e+01,4.85719e-01
-1.03012e+01,4.89514e-01
-1.02595e+01,4.93542e-01
-1.02182e+01,4.97677e-01
-1.01818e+01,5.01303e-01
-1.01412e+01,5.05268e-01
-1.01011e+01,5.09230e-01
-1.00612e+01,5.13131e-01
-1.00218e+01,5.16988e-01
-9.97834e+00,5.21261e-01
-9.93962e+00,5.25052e-01
-9.90124e+00,5.28874e-01
-9.85900e+00,5.33034e-01
-9.82132e+00,5.36690e-01
-9.77984e+00,5.40626e-01
-9.73875e+00,5.44558e-01
-9.69805e+00,5.48565e-01
-9.65773e+00,5.52622e-01
-9.61777e+00,5.56521e-01
-9.57818e+00,5.60562e-01
-9.53895e+00,5.64367e-01
-9.50007e+00,5.68222e-01
-9.45770e+00,5.72337e-01
-9.41954e+00,5.76063e-01
-9.37794e+00,5.80096e-01
-9.34047e+00,5.83730e-01
-9.29962e+00,5.87690e-01
-9.25915e+00,5.91648e-01
-9.21906e+00,5.95581e-01
-9.17933e+00,5.99449e-01
-9.13996e+00,6.03225e-01
-9.09742e+00,6.07344e-01
-9.05878e+00,6.11138e-01
-9.02049e+00,6.14880e-01
-8.97909e+00,6.18844e-01
-8.93809e+00,6.22710e-01
-8.89747e+00,6.26657e-01
-8.85723e+00,6.30532e-01
-8.81735e+00,6.34287e-01
-8.77784e+00,6.38013e-01
-8.73869e+00,6.41827e-01
-8.69988e+00,6.45582e-01
-8.65823e+00,6.49662e-01
-8.62013e+00,6.53236e-01
-8.57924e+00,6.57070e-01
-8.53872e+00,6.60932e-01
-8.49858e+00,6.64654e-01
-8.45880e+00,6.68379e-01
-8.41939e+00,6.72103e-01
-8.37734e+00,6.76030e-01
-8.33866e+00,6.79606e-01
-8.29738e+00,6.83388e-01
-8.25940e+00,6.86925e-01
-8.21887e+00,6.90699e-01
-8.17871e+00,6.94335e-01
-8.13892e+00,6.97904e-01
-8.09949e+00,7.01484e-01
-8.05763e+00,7.05274e-01
-8.01893e+00,7.08723e-01
-7.97784e+00,7.12465e-01
-7.93714e+00,7.16111e-01
-7.89681e+00,7.19702e-01
-7.85686e+00,7.23178e-01
-7.81727e+00,7.26703e-01
-7.77804e+00,7.30157e-01
-7.73658e+00,7.33726e-01
-7.69807e+00,7.37104e-01
-7.65736e+00,7.40598e-01
-7.61703e+00,7.44042e-01
-7.57707e+00,7.47492e-01
-7.53748e+00,7.50737e-01
-7.49824e+00,7.53953e-01
-7.45694e+00,7.57462e-01
-7.41842e+00,7.60706e-01
-7.37786e+00,7.64024e-01
-7.33768e+00,7.67134e-01
-7.29787e+00,7.70439e-01
-7.25611e+00,7.73729e-01
-7.21704e+00,7.76819e-01
-7.17604e+00,7.80036e-01
-7.13768e+00,7.83063e-01
-7.09743e+00,7.86173e-01
-7.05754e+00,7.89301e-01
-7.01802e+00,7.92297e-01
-6.97669e+00,7.95426e-01
-6.93789e+00,7.98392e-01
-6.89732e+00,8.01509e-01
-6.85711e+00,8.04521e-01
-6.81728e+00,8.07489e-01
-6.77781e+00,8.10403e-01
-6.73664e+00,8.13329e-01
-6.69586e+00,8.16368e-01
-6.65747e+00,8.19131e-01
-6.61743e+00,8.22096e-01
-6.57577e+00,8.25032e-01
-6.53647e+00,8.27768e-01
-6.49558e+00,8.30647e-01
-6.45699e+00,8.33363e-01
-6.41684e+00,8.36147e-01
-6.37706e+00,8.38850e-01
-6.33577e+00,8.41525e-01
-6.29672e+00,8.44216e-01
-6.25618e+00,8.46860e-01
-6.21602e+00,8.49461e-01
-6.17623e+00,8.52001e-01
-6.13679e+00,8.54548e-01
-6.09595e+00,8.57151e-01
-6.05548e+00,8.59665e-01
-6.01539e+00,8.62223e-01
-5.97567e+00,8.64649e-01
-5.93630e+00,8.67035e-01
-5.89560e+00,8.69450e-01
-5.85528e+00,8.71779e-01
-5.81533e+00,8.74077e-01
-5.77574e+00,8.76347e-01
-5.73651e+00,8.78504e-01
-5.69602e+00,8.80792e-01
-5.65591e+00,8.83106e-01
-5.61616e+00,8.85255e-01
-5.57520e+00,8.87577e-01
-5.53618e+00,8.89684e-01
-5.49597e+00,8.91890e-01
-5.45613e+00,8.93989e-01
-5.41513e+00,8.96199e-01
-5.37602e+00,8.98145e-01
-5.33577e+00,9.00239e-01
-5.29590e+00,9.02280e-01
-5.25492e+00,9.04236e-01
-5.21578e+00,9.06128e-01
-5.17555e+00,9.08144e-01
-5.13570e+00,9.09953e-01
-5.09480e+00,9.11872e-01
-5.05567e+00,9.13626e-01
-5.01552e+00,9.15537e-01
-4.97436e+00,9.17340e-01
-4.93495e+00,9.19078e-01
-4.89455e+00,9.20753e-01
-4.85452e+00,9.22465e-01
-4.81486e+00,9.24133e-01
-4.77425e+00,9.25820e-01
-4.73531e+00,9.27405e-01
-4.69416e+00,9.29044e-01
-4.65466e+00,9.30589e-01
-4.61426e+00,9.32156e-01
-4.57424e+00,9.33692e-01
-4.53457e+00,9.35231e-01
-4.49405e+00,9.36789e-01
-4.45390e+00,9.38238e-01
-4.41411e+00,9.39589e-01
-4.37469e+00,9.41019e-01
-4.33445e+00,9.42381e-01
-4.29457e+00,9.43732e-01
-4.25390e+00,9.45127e-01
-4.21475e+00,9.46465e-01
-4.17369e+00,9.47765e-01
-4.13413e+00,9.49003e-01
-4.09381e+00,9.50272e-01
-4.05386e+00,9.51457e-01
-4.01428e+00,9.52653e-01
-3.97397e+00,9.53835e-01
-3.93404e+00,9.54918e-01
-3.89340e+00,9.56039e-01
-3.85419e+00,9.57163e-01
-3.81429e+00,9.58246e-01
-3.77372e+00,9.59364e-01
-3.73352e+00,9.60407e-01
-3.69369e+00,9.61453e-01
-3.65321e+00,9.62490e-01
-3.61411e+00,9.63431e-01
-3.57338e+00,9.64412e-01
-3.53400e+00,9.65354e-01
-3.49304e+00,9.66380e-01
-3.45342e+00,9.67349e-01
-3.41321e+00,9.68287e-01
-3.37337e+00,9.69144e-01
-3.33295e+00,9.70057e-01
-3.29290e+00,9.70905e-01
-3.25323e+00,9.71727e-01
-3.21300e+00,9.72535e-01
-3.17314e+00,9.73299e-01
-3.13274e+00,9.74079e-01
-3.09272e+00,9.74804e-01
-3.05307e+00,9.75579e-01
-3.01291e+00,9.76318e-01
-2.97311e+00,9.77036e-01
-2.93282e+00,9.77696e-01
-2.89290e+00,9.78392e-01
-2.85251e+00,9.79014e-01
-2.81249e+00,9.79639e-01
-2.77284e+00,9.80251e-01
-2.73273e+00,9.80846e-01
-2.69298e+00,9.81410e-01
-2.65280e+00,9.82022e-01
-2.61299e+00,9.82602e-01
-2.57275e+00,9.83134e-01
-2.53288e+00,9.83663e-01
-2.49260e+00,9.84180e-01
-2.45270e+00,9.84724e-01
-2.41239e+00,9.85234e-01
-2.37246e+00,9.85722e-01
-2.33215e+00,9.86188e-01
-2.29222e+00,9.86623e-01
-2.25191e+00,9.87036e-01
-2.21198e+00,9.87493e-01
-2.17241e+00,9.87906e-01
-2.13249e+00,9.88320e-01
-2.09222e+00,9.88735e-01
-2.05233e+00,9.89110e-01
-2.01211e+00,9.89504e-01
-1.97226e+00,9.89868e-01
-1.93210e+00,9.90226e-01
-1.89163e+00,9.90564e-01
-1.85153e+00,9.90929e-01
-1.81180e+00,9.91246e-01
-1.77178e+00,9.91538e-01
-1.73148e+00,9.91850e-01
-1.69155e+00,9.92129e-01
-1.65134e+00,9.92404e-01
-1.61151e+00,9.92700e-01
-1.57141e+00,9.92974e-01
-1.53168e+00,9.93222e-01
-1.49170e+00,9.93445e-01
-1.45148e+00,9.93681e-01
-1.41162e+00,9.93919e-01
-1.37153e+00,9.94160e-01
-1.33122e+00,9.94378e-01
-1.29128e+00,9.94600e-01
-1.25112e+00,9.94822e-01
-1.21134e+00,9.95025e-01
-1.17134e+00,9.95229e-01
-1.13115e+00,9.95419e-01
-1.09132e+00,9.95592e-01
-1.05130e+00,9.95772e-01
-1.01056e+00,9.95945e-01
-9.70729e-01,9.96105e-01
-9.30727e-01,9.96281e-01
-8.91089e-01,9.96438e-01
-8.50754e-01,9.96588e-01
-8.10789e-01,9.96729e-01
-7.70670e-01,9.96877e-01
-7.30919e-01,9.97006e-01
-6.90510e-01,9.97139e-01
-6.50473e-01,9.97259e-01
-6.10802e-01,9.97396e-01
-5.70499e-01,9.97510e-01
-5.30077e-01,9.97624e-01
-4.90513e-01,9.97707e-01
-4.50343e-01,9.97821e-01
-4.10541e-01,9.97905e-01
-3.70154e-01,9.98002e-01
-3.30140e-01,9.98086e-01
-2.90491e-01,9.98188e-01
-2.50740e-01,9.98276e-01
-2.09983e-01,9.98347e-01
-1.70055e-01,9.98461e-01
-1.29597e-01,9.98543e-01
-8.99556e-02,9.98601e-01
-5.02333e-02,9.98666e-01
-1.00003e-02,9.98733e-01
2.98634e-02,9.98791e-01
6.97919e-02,9.98849e-01
1.10204e-01,9.98904e-01
1.50243e-01,9.98961e-01
1.89500e-01,9.99007e-01
2.30466e-01,9.99057e-01
2.70233e-01,9.99103e-01
3.08830e-01,9.99138e-01
3.50693e-01,9.99182e-01
3.89776e-01,9.99217e-01
4.29691e-01,9.99264e-01
4.70021e-01,9.99309e-01
5.09981e-01,9.99347e-01
5.50341e-01,9.99378e-01
5.91088e-01,9.99409e-01
6.29578e-01,9.99434e-01
6.71081e-01,9.99458e-01
7.10347e-01,9.99498e-01
7.51088e-01,9.99527e-01
7.90003e-01,9.99548e-01
8.30365e-01,9.99574e-01
8.69646e-01,9.99595e-01
9.11039e-01,9.99610e-01
9.50996e-01,9.99628e-01
9.91625e-01,9.99653e-01
1.03119e+00,9.99672e-01
1.07040e+00,9.99691e-01
1.11229e+00,9.99710e-01
1.15078e+00,9.99722e-01
1.18860e+00,9.99739e-01
1.23067e+00,9.99754e-01
1.27170e+00,9.99769e-01
1.31041e+00,9.99780e-01
1.35133e+00,9.99797e-01
1.39533e+00,9.99807e-01
1.43140e+00,9.99813e-01
1.47151e+00,9.99825e-01
1.51186e+00,9.99838e-01
1.55215e+00,9.99850e-01
1.59176e+00,9.99858e-01
1.62982e+00,9.99864e-01
1.67613e+00,9.99874e-01
1.71170e+00,9.99887e-01
1.75975e+00,9.99894e-01
1.79322e+00,9.99899e-01
1.82842e+00,9.99908e-01
1.87239e+00,9.99917e-01
1.91563e+00,9.99923e-01
1.96093e+00,9.99928e-01
1.98904e+00,9.99933e-01
2.03142e+00,9.99940e-01
2.08334e+00,9.99949e-01
2.11201e+00,9.99952e-01
2.15188e+00,9.99954e-01
2.18955e+00,9.99956e-01
2.22924e+00,9.99960e-01
2.27218e+00,9.99966e-01
2.31826e+00,9.99971e-01
2.33935e+00,9.99972e-01
2.38046e+00,9.99974e-01
2.42492e+00,9.99975e-01
2.47630e+00,9.99976e-01
2.51176e+00,9.99978e-01
2.55007e+00,9.99979e-01
2.57246e+00,9.99980e-01
2.57246e+00,9.99980e-01
2.71958e+00,9.99981e-01
2.71958e+00,9.99981e-01
2.73557e+00,9.99982e-01
2.78982e+00,9.99984e-01
2.80419e+00,9.99985e-01
2.88227e+00,9.99986e-01
2.90302e+00,9.99988e-01
2.94488e+00,9.99989e-01
2.97761e+00,9.99990e-01
3.05631e+00,9.99991e-01
3.06597e+00,9.99992e-01
3.06597e+00,9.99992e-01
3.06597e+00,9.99992e-01
3.06597e+00,9.99992e-01
3.06597e+00,9.99992e-01
3.40682e+00,9.99993e-01
3.40682e+00,9.99993e-01
3.40682e+00,9.99993e-01
3.40682e+00,9.99993e-01
3.40682e+00,9.99993e-01
3.47993e+00,9.99994e-01
3.51429e+00,9.99995e-01
3.51429e+00,9.99995e-01
3.64326e+00,9.99996e-01
3.64326e+00,9.99996e-01
3.64326e+00,9.99996e-01
3.64326e+00,9.99996e-01
3.64326e+00,9.99996e-01
3.92451e+00,9.99997e-01
3.92451e+00,9.99997e-01
3.92451e+00,9.99997e-01
3.92451e+00,9.99997e-01
3.94294e+00,9.99998e-01
3.94294e+00,9.99998e-01
3.94294e+00,9.99998e-01
4.16324e+00,9.99999e-01
4.16324e+00,9.99999e-01
4.16324e+00,9.99999e-01


==> sampled-snr-drm-best-24-22.dat <==
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.65758e+01,0.00000e+00
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.24310e+01,1.00000e-06
-4.23641e+01,2.00000e-06
-4.22953e+01,3.00000e-06
-4.22953e+01,3.00000e-06
-4.22953e+01,3.00000e-06
-4.19906e+01,4.00000e-06
-4.19906e+01,4.00000e-06
-4.19906e+01,4.00000e-06
-4.19906e+01,4.00000e-06
-4.18688e+01,5.00000e-06
-4.18688e+01,5.00000e-06
-4.17050e+01,6.00000e-06
-4.17050e+01,6.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.16639e+01,8.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.04202e+01,9.00000e-06
-4.00403e+01,1.00000e-05
-4.00403e+01,1.00000e-05
-4.00403e+01,1.00000e-05
-4.00403e+01,1.00000e-05
-4.00403e+01,1.00000e-05
-3.98498e+01,1.10000e-05
-3.98498e+01,1.10000e-05
-3.97889e+01,1.20000e-05
-3.97889e+01,1.20000e-05
-3.97889e+01,1.20000e-05
-3.97889e+01,1.20000e-05
-3.97889e+01,1.20000e-05
-3.97889e+01,1.20000e-05
-3.91822e+01,1.30000e-05
-3.91822e+01,1.30000e-05
-3.91822e+01,1.30000e-05
-3.91822e+01,1.30000e-05
-3.91822e+01,1.30000e-05
-3.91822e+01,1.30000e-05
-3.90546e+01,1.40000e-05
-3.90434e+01,1.50000e-05
-3.89191e+01,1.60000e-05
-3.88954e+01,1.90000e-05
-3.88609e+01,2.20000e-05
-3.87693e+01,2.30000e-05
-3.87028e+01,2.40000e-05
-3.86274e+01,2.50000e-05
-3.86274e+01,2.50000e-05
-3.85291e+01,2.70000e-05
-3.84521e+01,2.80000e-05
-3.84521e+01,2.80000e-05
-3.83479e+01,2.90000e-05
-3.83479e+01,2.90000e-05
-3.81736e+01,3.00000e-05
-3.81736e+01,3.00000e-05
-3.81736e+01,3.00000e-05
-3.80405e+01,3.10000e-05
-3.79746e+01,3.30000e-05
-3.78960e+01,3.40000e-05
-3.78757e+01,3.50000e-05
-3.77682e+01,3.80000e-05
-3.77682e+01,3.80000e-05
-3.77078e+01,3.90000e-05
-3.77078e+01,3.90000e-05
-3.77078e+01,3.90000e-05
-3.74314e+01,4.00000e-05
-3.74314e+01,4.00000e-05
-3.73798e+01,4.20000e-05
-3.73028e+01,4.40000e-05
-3.73028e+01,4.40000e-05
-3.71995e+01,4.60000e-05
-3.71525e+01,4.80000e-05
-3.71135e+01,4.90000e-05
-3.70202e+01,5.10000e-05
-3.69596e+01,5.30000e-05
-3.68852e+01,5.60000e-05
-3.68466e+01,5.80000e-05
-3.67718e+01,6.00000e-05
-3.67395e+01,6.10000e-05
-3.66888e+01,6.50000e-05
-3.66091e+01,6.80000e-05
-3.65531e+01,6.90000e-05
-3.65099e+01,7.10000e-05
-3.63472e+01,7.20000e-05
-3.63472e+01,7.20000e-05
-3.63472e+01,7.20000e-05
-3.62386e+01,7.40000e-05
-3.61793e+01,7.70000e-05
-3.61213e+01,8.10000e-05
-3.60384e+01,8.30000e-05
-3.59786e+01,8.50000e-05
-3.59395e+01,8.90000e-05
-3.58801e+01,9.50000e-05
-3.58279e+01,9.60000e-05
-3.57461e+01,9.90000e-05
-3.57010e+01,1.02000e-04
-3.56424e+01,1.09000e-04
-3.55840e+01,1.11000e-04
-3.55337e+01,1.16000e-04
-3.54624e+01,1.18000e-04
-3.53943e+01,1.24000e-04
-3.53500e+01,1.25000e-04
-3.52938e+01,1.30000e-04
-3.52250e+01,1.35000e-04
-3.51583e+01,1.42000e-04
-3.51159e+01,1.45000e-04
-3.50436e+01,1.47000e-04
-3.50106e+01,1.49000e-04
-3.49305e+01,1.52000e-04
-3.48419e+01,1.54000e-04
-3.48029e+01,1.57000e-04
-3.47459e+01,1.61000e-04
-3.46915e+01,1.71000e-04
-3.46335e+01,1.75000e-04
-3.45640e+01,1.78000e-04
-3.45166e+01,1.88000e-04
-3.44441e+01,1.96000e-04
-3.43851e+01,2.02000e-04
-3.43220e+01,2.07000e-04
-3.42817e+01,2.14000e-04
-3.42081e+01,2.17000e-04
-3.41425e+01,2.19000e-04
-3.40857e+01,2.32000e-04
-3.40172e+01,2.38000e-04
-3.39650e+01,2.45000e-04
-3.39054e+01,2.53000e-04
-3.38417e+01,2.58000e-04
-3.37772e+01,2.69000e-04
-3.37215e+01,2.77000e-04
-3.36685e+01,2.86000e-04
-3.36044e+01,2.89000e-04
-3.35450e+01,2.99000e-04
-3.34866e+01,3.05000e-04
-3.34285e+01,3.13000e-04
-3.33662e+01,3.22000e-04
-3.33002e+01,3.34000e-04
-3.32506e+01,3.45000e-04
-3.31844e+01,3.52000e-04
-3.31231e+01,3.65000e-04
-3.30632e+01,3.73000e-04
-3.30046e+01,3.86000e-04
-3.29457e+01,3.97000e-04
-3.28840e+01,4.09000e-04
-3.28210e+01,4.16000e-04
-3.27650e+01,4.32000e-04
-3.27034e+01,4.49000e-04
-3.26440e+01,4.62000e-04
-3.25827e+01,4.79000e-04
-3.25229e+01,4.89000e-04
-3.24646e+01,5.02000e-04
-3.24075e+01,5.17000e-04
-3.23445e+01,5.33000e-04
-3.22910e+01,5.51000e-04
-3.22223e+01,5.60000e-04
-3.21625e+01,5.78000e-04
-3.20994e+01,5.88000e-04
-3.20389e+01,5.97000e-04
-3.19833e+01,6.10000e-04
-3.19245e+01,6.24000e-04
-3.18649e+01,6.43000e-04
-3.18024e+01,6.62000e-04
-3.17406e+01,6.84000e-04
-3.16828e+01,6.99000e-04
-3.16253e+01,7.19000e-04
-3.15614e+01,7.45000e-04
-3.15024e+01,7.72000e-04
-3.14420e+01,8.05000e-04
-3.13788e+01,8.29000e-04
-3.13200e+01,8.40000e-04
-3.12616e+01,8.58000e-04
-3.12004e+01,8.95000e-04
-3.11426e+01,9.20000e-04
-3.10798e+01,9.43000e-04
-3.10226e+01,9.63000e-04
-3.09618e+01,9.95000e-04
-3.09009e+01,1.02400e-03
-3.08413e+01,1.05500e-03
-3.07807e+01,1.08600e-03
-3.07222e+01,1.12000e-03
-3.06618e+01,1.14900e-03
-3.06027e+01,1.17600e-03
-3.05390e+01,1.20500e-03
-3.04773e+01,1.23000e-03
-3.04227e+01,1.25800e-03
-3.03606e+01,1.29400e-03
-3.02996e+01,1.33500e-03
-3.02409e+01,1.37400e-03
-3.01803e+01,1.40600e-03
-3.01205e+01,1.44300e-03
-3.00593e+01,1.48800e-03
-3.00001e+01,1.52800e-03
-2.99400e+01,1.57000e-03
-2.98792e+01,1.61600e-03
-2.98205e+01,1.66200e-03
-2.97605e+01,1.70500e-03
-2.97005e+01,1.74800e-03
-2.96369e+01,1.80800e-03
-2.95813e+01,1.84300e-03
-2.95195e+01,1.91000e-03
-2.94608e+01,1.98200e-03
-2.93998e+01,2.02900e-03
-2.93390e+01,2.08100e-03
-2.92790e+01,2.14100e-03
-2.92194e+01,2.18800e-03
-2.91582e+01,2.24300e-03
-2.90992e+01,2.29300e-03
-2.90389e+01,2.37100e-03
-2.89788e+01,2.43700e-03
-2.89184e+01,2.49600e-03
-2.88582e+01,2.56400e-03
-2.87989e+01,2.64100e-03
-2.87377e+01,2.71500e-03
-2.86787e+01,2.78900e-03
-2.86167e+01,2.86500e-03
-2.85583e+01,2.93600e-03
-2.84980e+01,3.02700e-03
-2.84384e+01,3.11700e-03
-2.83788e+01,3.19500e-03
-2.83183e+01,3.28300e-03
-2.82579e+01,3.38200e-03
-2.82002e+01,3.46400e-03
-2.81386e+01,3.53900e-03
-2.80782e+01,3.64900e-03
-2.80181e+01,3.73000e-03
-2.79580e+01,3.81900e-03
-2.78979e+01,3.91000e-03
-2.78378e+01,3.99800e-03
-2.77780e+01,4.10800e-03
-2.77178e+01,4.20900e-03
-2.76574e+01,4.32800e-03
-2.75975e+01,4.44200e-03
-2.75380e+01,4.55200e-03
-2.74778e+01,4.68800e-03
-2.74179e+01,4.80900e-03
-2.73568e+01,4.94000e-03
-2.72972e+01,5.05800e-03
-2.72375e+01,5.17300e-03
-2.71774e+01,5.30800e-03
-2.71173e+01,5.45000e-03
-2.70571e+01,5.60300e-03
-2.69973e+01,5.74800e-03
-2.69370e+01,5.88100e-03
-2.68770e+01,6.06700e-03
-2.68169e+01,6.21500e-03
-2.67564e+01,6.40600e-03
-2.66969e+01,6.58700e-03
-2.66368e+01,6.75900e-03
-2.65762e+01,6.95100e-03
-2.65164e+01,7.13100e-03
-2.64562e+01,7.33100e-03
-2.63963e+01,7.53700e-03
-2.63363e+01,7.73100e-03
-2.62762e+01,7.92300e-03
-2.62164e+01,8.11200e-03
-2.61557e+01,8.30500e-03
-2.60963e+01,8.49300e-03
-2.60361e+01,8.71600e-03
-2.59760e+01,8.92800e-03
-2.59161e+01,9.16600e-03
-2.58558e+01,9.39200e-03
-2.57960e+01,9.62700e-03
-2.57360e+01,9.86000e-03
-2.56756e+01,1.00920e-02
-2.56155e+01,1.03730e-02
-2.55555e+01,1.06450e-02
-2.54955e+01,1.09120e-02
-2.54354e+01,1.11990e-02
-2.53754e+01,1.14880e-02
-2.53153e+01,1.17880e-02
-2.52552e+01,1.20790e-02
-2.51952e+01,1.23540e-02
-2.51351e+01,1.27030e-02
-2.50751e+01,1.30070e-02
-2.50150e+01,1.33470e-02
-2.49550e+01,1.37110e-02
-2.48947e+01,1.40660e-02
-2.48348e+01,1.44230e-02
-2.47748e+01,1.47830e-02
-2.47148e+01,1.51840e-02
-2.46545e+01,1.55510e-02
-2.45946e+01,1.59550e-02
-2.45347e+01,1.63510e-02
-2.44745e+01,1.67550e-02
-2.44144e+01,1.71440e-02
-2.43544e+01,1.75400e-02
-2.42942e+01,1.79730e-02
-2.42343e+01,1.84320e-02
-2.41743e+01,1.89080e-02
-2.41141e+01,1.93700e-02
-2.40541e+01,1.98330e-02
-2.39940e+01,2.03340e-02
-2.39340e+01,2.08490e-02
-2.38740e+01,2.13800e-02
-2.38138e+01,2.19300e-02
-2.37538e+01,2.24430e-02
-2.36938e+01,2.29660e-02
-2.36336e+01,2.35240e-02
-2.35735e+01,2.41190e-02
-2.35134e+01,2.47250e-02
-2.34534e+01,2.53300e-02
-2.33934e+01,2.59460e-02
-2.33333e+01,2.65850e-02
-2.32733e+01,2.72520e-02
-2.32132e+01,2.79160e-02
-2.31532e+01,2.86190e-02
-2.30931e+01,2.92980e-02
-2.30331e+01,2.99810e-02
-2.29729e+01,3.07080e-02
-2.29129e+01,3.14190e-02
-2.28528e+01,3.21820e-02
-2.27928e+01,3.29270e-02
-2.27327e+01,3.37080e-02
-2.26727e+01,3.44550e-02
-2.26126e+01,3.52500e-02
-2.25525e+01,3.60100e-02
-2.24925e+01,3.68490e-02
-2.24324e+01,3.77120e-02
-2.23724e+01,3.85540e-02
-2.23123e+01,3.94420e-02
-2.22523e+01,4.03940e-02
-2.21921e+01,4.13190e-02
-2.21321e+01,4.23020e-02
-2.20721e+01,4.32990e-02
-2.20120e+01,4.43130e-02
-2.19519e+01,4.54040e-02
-2.18918e+01,4.64260e-02
-2.18318e+01,4.74520e-02
-2.17717e+01,4.85610e-02
-2.17117e+01,4.96940e-02
-2.16517e+01,5.08000e-02
-2.15916e+01,5.19530e-02
-2.15315e+01,5.31480e-02
-2.14715e+01,5.43440e-02
-2.14115e+01,5.55650e-02
-2.13513e+01,5.68130e-02
-2.12913e+01,5.80530e-02
-2.12312e+01,5.93180e-02
-2.11712e+01,6.06100e-02
-2.11111e+01,6.19530e-02
-2.10510e+01,6.33590e-02
-2.09910e+01,6.47490e-02
-2.09309e+01,6.61910e-02
-2.08709e+01,6.76530e-02
-2.08108e+01,6.91130e-02
-2.07508e+01,7.06360e-02
-2.06907e+01,7.21290e-02
-2.06306e+01,7.36830e-02
-2.05705e+01,7.53190e-02
-2.05105e+01,7.69150e-02
-2.04505e+01,7.85150e-02
-2.03904e+01,8.02360e-02
-2.03303e+01,8.19070e-02
-2.02702e+01,8.37140e-02
-2.02102e+01,8.54930e-02
-2.01502e+01,8.72660e-02
-2.00901e+01,8.90430e-02
-2.00300e+01,9.09030e-02
-1.99701e+01,9.27950e-02
-1.99097e+01,9.47930e-02
-1.98498e+01,9.68160e-02
-1.97898e+01,9.87620e-02
-1.97298e+01,1.00748e-01
-1.96698e+01,1.02784e-01
-1.96094e+01,1.04934e-01
-1.95495e+01,1.07086e-01
-1.94896e+01,1.09294e-01
-1.94294e+01,1.11515e-01
-1.93693e+01,1.13686e-01
-1.93092e+01,1.15970e-01
-1.92493e+01,1.18180e-01
-1.91890e+01,1.20496e-01
-1.91293e+01,1.22874e-01
-1.90689e+01,1.25296e-01
-1.90091e+01,1.27733e-01
-1.89490e+01,1.30265e-01
-1.88891e+01,1.32654e-01
-1.88289e+01,1.35253e-01
-1.87687e+01,1.37904e-01
-1.87086e+01,1.40568e-01
-1.86487e+01,1.43259e-01
-1.85886e+01,1.45845e-01
-1.85285e+01,1.48533e-01
-1.84686e+01,1.51306e-01
-1.84085e+01,1.54095e-01
-1.83484e+01,1.56949e-01
-1.82883e+01,1.59834e-01
-1.82281e+01,1.62794e-01
-1.81682e+01,1.65784e-01
-1.81082e+01,1.68746e-01
-1.80479e+01,1.71808e-01
-1.79879e+01,1.74796e-01
-1.79280e+01,1.77944e-01
-1.78677e+01,1.81138e-01
-1.78078e+01,1.84294e-01
-1.77477e+01,1.87559e-01
-1.76876e+01,1.91001e-01
-1.76276e+01,1.94322e-01
-1.75676e+01,1.97682e-01
-1.75075e+01,2.01083e-01
-1.74475e+01,2.04528e-01
-1.73874e+01,2.08118e-01
-1.73273e+01,2.11679e-01
-1.72672e+01,2.15200e-01
-1.72072e+01,2.18765e-01
-1.71471e+01,2.22340e-01
-1.70870e+01,2.26059e-01
-1.70270e+01,2.29803e-01
-1.69670e+01,2.33643e-01
-1.69069e+01,2.37551e-01
-1.68468e+01,2.41489e-01
-1.67867e+01,2.45329e-01
-1.67268e+01,2.49322e-01
-1.66667e+01,2.53322e-01
-1.66067e+01,2.57282e-01
-1.65465e+01,2.61393e-01
-1.64865e+01,2.65459e-01
-1.64264e+01,2.69612e-01
-1.63663e+01,2.73713e-01
-1.63064e+01,2.77904e-01
-1.62463e+01,2.82098e-01
-1.61861e+01,2.86282e-01
-1.61261e+01,2.90596e-01
-1.60660e+01,2.95004e-01
-1.60060e+01,2.99390e-01
-1.59460e+01,3.03867e-01
-1.58858e+01,3.08309e-01
-1.58258e+01,3.12795e-01
-1.57657e+01,3.17415e-01
-1.57057e+01,3.22028e-01
-1.56457e+01,3.26560e-01
-1.55856e+01,3.31183e-01
-1.55255e+01,3.35877e-01
-1.54654e+01,3.40548e-01
-1.54055e+01,3.45234e-01
-1.53453e+01,3.50095e-01
-1.52853e+01,3.54842e-01
-1.52252e+01,3.59605e-01
-1.51651e+01,3.64441e-01
-1.51051e+01,3.69273e-01
-1.50451e+01,3.74091e-01
-1.49850e+01,3.79074e-01
-1.49249e+01,3.83932e-01
-1.48649e+01,3.88844e-01
-1.48049e+01,3.93943e-01
-1.47448e+01,3.99008e-01
-1.46847e+01,4.04073e-01
-1.46246e+01,4.09163e-01
-1.45645e+01,4.14201e-01
-1.45045e+01,4.19386e-01
-1.44445e+01,4.24443e-01
-1.43843e+01,4.29403e-01
-1.43243e+01,4.34526e-01
-1.42642e+01,4.39592e-01
-1.42042e+01,4.44820e-01
-1.41442e+01,4.49977e-01
-1.40841e+01,4.55199e-01
-1.40240e+01,4.60496e-01
-1.39640e+01,4.65861e-01
-1.39039e+01,4.71075e-01
-1.38439e+01,4.76297e-01
-1.37838e+01,4.81617e-01
-1.37237e+01,4.86934e-01
-1.36637e+01,4.92227e-01
-1.36036e+01,4.97538e-01
-1.35435e+01,5.03040e-01
-1.34834e+01,5.08439e-01
-1.34234e+01,5.13823e-01
-1.33634e+01,5.19201e-01
-1.33033e+01,5.24597e-01
-1.32432e+01,5.29847e-01
-1.31832e+01,5.35165e-01
-1.31231e+01,5.40535e-01
-1.30631e+01,5.45966e-01
-1.30030e+01,5.51292e-01
-1.29429e+01,5.56503e-01
-1.28829e+01,5.61823e-01
-1.28228e+01,5.67174e-01
-1.27627e+01,5.72452e-01
-1.27027e+01,5.77673e-01
-1.26427e+01,5.82957e-01
-1.25826e+01,5.88266e-01
-1.25225e+01,5.93505e-01
-1.24625e+01,5.98902e-01
-1.24024e+01,6.04276e-01
-1.23423e+01,6.09618e-01
-1.22823e+01,6.14874e-01
-1.22223e+01,6.20070e-01
-1.21622e+01,6.25303e-01
-1.21021e+01,6.30503e-01
-1.20420e+01,6.35599e-01
-1.19820e+01,6.40789e-01
-1.19219e+01,6.46051e-01
-1.18619e+01,6.51082e-01
-1.18018e+01,6.56314e-01
-1.17417e+01,6.61363e-01
-1.16817e+01,6.66327e-01
-1.16216e+01,6.71428e-01
-1.15616e+01,6.76365e-01
-1.15015e+01,6.81327e-01
-1.14414e+01,6.86371e-01
-1.13814e+01,6.91282e-01
-1.13213e+01,6.96263e-01
-1.12613e+01,7.01280e-01
-1.12012e+01,7.06118e-01
-1.11411e+01,7.10885e-01
-1.10811e+01,7.15685e-01
-1.10210e+01,7.20423e-01
-1.09610e+01,7.25137e-01
-1.09009e+01,7.29823e-01
-1.08408e+01,7.34459e-01
-1.07808e+01,7.39110e-01
-1.07207e+01,7.43645e-01
-1.06607e+01,7.48236e-01
-1.06006e+01,7.52566e-01
-1.05405e+01,7.57160e-01
-1.04805e+01,7.61590e-01
-1.04204e+01,7.65974e-01
-1.03604e+01,7.70383e-01
-1.03003e+01,7.74746e-01
-1.02403e+01,7.78911e-01
-1.01802e+01,7.83239e-01
-1.01201e+01,7.87417e-01
-1.00600e+01,7.91530e-01
-1.00000e+01,7.95622e-01
-9.94005e+00,7.99691e-01
-9.88007e+00,8.03690e-01
-9.81966e+00,8.07666e-01
-9.75966e+00,8.11643e-01
-9.69967e+00,8.15566e-01
-9.63970e+00,8.19444e-01
-9.57976e+00,8.23174e-01
-9.51947e+00,8.26984e-01
-9.45962e+00,8.30590e-01
-9.39945e+00,8.34166e-01
-9.33935e+00,8.37773e-01
-9.27934e+00,8.41365e-01
-9.21906e+00,8.44858e-01
-9.15924e+00,8.48231e-01
-9.09918e+00,8.51650e-01
-9.03890e+00,8.55123e-01
-8.97909e+00,8.58394e-01
-8.91909e+00,8.61681e-01
-8.85890e+00,8.64945e-01
-8.79887e+00,8.68104e-01
-8.73869e+00,8.71259e-01
-8.67868e+00,8.74431e-01
-8.61855e+00,8.77514e-01
-8.55862e+00,8.80543e-01
-8.49858e+00,8.83458e-01
-8.43845e+00,8.86449e-01
-8.37824e+00,8.89303e-01
-8.31827e+00,8.92111e-01
-8.25824e+00,8.94828e-01
-8.19817e+00,8.97552e-01
-8.13807e+00,9.00254e-01
-8.07795e+00,9.02932e-01
-8.01810e+00,9.05527e-01
-7.95799e+00,9.08101e-01
-7.89789e+00,9.10539e-01
-7.83781e+00,9.13045e-01
-7.77778e+00,9.15480e-01
-7.71779e+00,9.17900e-01
-7.65761e+00,9.20214e-01
-7.59750e+00,9.22441e-01
-7.53748e+00,9.24609e-01
-7.47754e+00,9.26816e-01
-7.41746e+00,9.28919e-01
-7.35725e+00,9.30999e-01
-7.29741e+00,9.33093e-01
-7.23722e+00,9.35084e-01
-7.17718e+00,9.37112e-01
-7.11706e+00,9.39066e-01
-7.05710e+00,9.40960e-01
-6.99709e+00,9.42792e-01
-6.93704e+00,9.44570e-01
-6.87696e+00,9.46387e-01
-6.81686e+00,9.48097e-01
-6.75676e+00,9.49836e-01
-6.69667e+00,9.51463e-01
-6.63660e+00,9.53096e-01
-6.57656e+00,9.54622e-01
-6.51656e+00,9.56144e-01
-6.45642e+00,9.57596e-01
-6.39634e+00,9.59003e-01
-6.33633e+00,9.60420e-01
-6.27622e+00,9.61782e-01
-6.21620e+00,9.63080e-01
-6.15611e+00,9.64377e-01
-6.09613e+00,9.65645e-01
-6.03609e+00,9.66854e-01
-5.97601e+00,9.68057e-01
-5.91590e+00,9.69221e-01
-5.85578e+00,9.70369e-01
-5.79582e+00,9.71476e-01
-5.73570e+00,9.72557e-01
-5.67560e+00,9.73659e-01
-5.61568e+00,9.74698e-01
-5.55549e+00,9.75665e-01
-5.49551e+00,9.76641e-01
-5.43543e+00,9.77563e-01
-5.37542e+00,9.78487e-01
-5.31535e+00,9.79353e-01
-5.25521e+00,9.80214e-01
-5.19519e+00,9.81033e-01
-5.13513e+00,9.81847e-01
-5.07505e+00,9.82642e-01
-5.01510e+00,9.83385e-01
-4.95502e+00,9.84111e-01
-4.89482e+00,9.84756e-01
-4.83504e+00,9.85468e-01
-4.77478e+00,9.86120e-01
-4.71482e+00,9.86726e-01
-4.65466e+00,9.87322e-01
-4.59483e+00,9.87896e-01
-4.53457e+00,9.88454e-01
-4.47453e+00,9.89037e-01
-4.41423e+00,9.89576e-01
-4.35440e+00,9.90082e-01
-4.29434e+00,9.90547e-01
-4.23382e+00,9.90999e-01
-4.17425e+00,9.91411e-01
-4.11415e+00,9.91835e-01
-4.05409e+00,9.92269e-01
-3.99397e+00,9.92656e-01
-3.93414e+00,9.93037e-01
-3.87396e+00,9.93422e-01
-3.81387e+00,9.93743e-01
-3.75347e+00,9.94059e-01
-3.69359e+00,9.94346e-01
-3.63362e+00,9.94619e-01
-3.57348e+00,9.94917e-01
-3.51377e+00,9.95193e-01
-3.45342e+00,9.95446e-01
-3.39362e+00,9.95701e-01
-3.33342e+00,9.95948e-01
-3.27320e+00,9.96169e-01
-3.21318e+00,9.96366e-01
-3.15334e+00,9.96564e-01
-3.09317e+00,9.96767e-01
-3.03303e+00,9.96955e-01
-2.97285e+00,9.97138e-01
-2.91290e+00,9.97300e-01
-2.85260e+00,9.97484e-01
-2.79254e+00,9.97640e-01
-2.73265e+00,9.97787e-01
-2.67293e+00,9.97907e-01
-2.61251e+00,9.98042e-01
-2.55246e+00,9.98155e-01
-2.49260e+00,9.98262e-01
-2.43219e+00,9.98371e-01
-2.37201e+00,9.98481e-01
-2.31236e+00,9.98597e-01
-2.25169e+00,9.98692e-01
-2.19222e+00,9.98796e-01
-2.13213e+00,9.98875e-01
-2.07125e+00,9.98955e-01
-2.01197e+00,9.99021e-01
-1.95254e+00,9.99095e-01
-1.89243e+00,9.99162e-01
-1.83182e+00,9.99216e-01
-1.77133e+00,9.99280e-01
-1.71250e+00,9.99321e-01
-1.65242e+00,9.99385e-01
-1.59035e+00,9.99447e-01
-1.53230e+00,9.99491e-01
-1.47063e+00,9.99522e-01
-1.41355e+00,9.99553e-01
-1.35103e+00,9.99579e-01
-1.29151e+00,9.99603e-01
-1.23338e+00,9.99631e-01
-1.17134e+00,9.99675e-01
-1.11164e+00,9.99699e-01
-1.05031e+00,9.99717e-01
-9.89560e-01,9.99743e-01
-9.29704e-01,9.99766e-01
-8.66843e-01,9.99785e-01
-8.13355e-01,9.99805e-01
-7.48427e-01,9.99823e-01
-6.92394e-01,9.99848e-01
-6.29889e-01,9.99864e-01
-5.68865e-01,9.99878e-01
-5.11178e-01,9.99892e-01
-4.54198e-01,9.99906e-01
-3.85030e-01,9.99916e-01
-3.29765e-01,9.99929e-01
-2.69137e-01,9.99941e-01
-2.18103e-01,9.99947e-01
-1.54007e-01,9.99950e-01
-9.31491e-02,9.99957e-01
1.30269e-03,9.99961e-01
2.72747e-02,9.99964e-01
9.53588e-02,9.99973e-01
1.52759e-01,9.99975e-01
2.08169e-01,9.99982e-01
2.74719e-01,9.99986e-01
3.41470e-01,9.99988e-01
3.90967e-01,9.99992e-01
4.48140e-01,9.99993e-01
5.45365e-01,9.99995e-01
5.45365e-01,9.99995e-01
6.30705e-01,9.99997e-01
6.30705e-01,9.99997e-01
8.19591e-01,9.99998e-01
8.19591e-01,9.99998e-01
8.19591e-01,9.99998e-01
8.19591e-01,9.99998e-01
8.19591e-01,9.99998e-01
8.19591e-01,9.99998e-01
1.36689e+00,9.99999e-01
1.36689e+00,9.99999e-01
1.36689e+00,9.99999e-01
1.36689e+00,9.99999e-01
1.36689e+00,9.99999e-01


==> sampled-snr-drm-dft-120-816.dat <==
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.39794e+01,0.00000e+00
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.30103e+01,1.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.22185e+01,6.00000e-06
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.15490e+01,1.50000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.09691e+01,3.60000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.04576e+01,6.40000e-05
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-3.00000e+01,1.02000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.95861e+01,1.65000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.92082e+01,2.70000e-04
-2.88606e+01,3.79000e-04
-2.88606e+01,3.79000e-04
-2.88606e+01,3.79000e-04
-2.88606e+01,3.79000e-04
-2.88606e+01,3.79000e-04
-2.88606e+01,3.79000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.85387e+01,5.06000e-04
-2.82391e+01,6.62000e-04
-2.82391e+01,6.62000e-04
-2.82391e+01,6.62000e-04
-2.82391e+01,6.62000e-04
-2.82391e+01,6.62000e-04
-2.79588e+01,8.40000e-04
-2.79588e+01,8.40000e-04
-2.79588e+01,8.40000e-04
-2.79588e+01,8.40000e-04
-2.79588e+01,8.40000e-04
-2.79588e+01,8.40000e-04
-2.76955e+01,1.03800e-03
-2.76955e+01,1.03800e-03
-2.76955e+01,1.03800e-03
-2.76955e+01,1.03800e-03
-2.76955e+01,1.03800e-03
-2.74473e+01,1.27600e-03
-2.74473e+01,1.27600e-03
-2.74473e+01,1.27600e-03
-2.74473e+01,1.27600e-03
-2.74473e+01,1.27600e-03
-2.72125e+01,1.52600e-03
-2.72125e+01,1.52600e-03
-2.72125e+01,1.52600e-03
-2.72125e+01,1.52600e-03
-2.69897e+01,1.85100e-03
-2.69897e+01,1.85100e-03
-2.69897e+01,1.85100e-03
-2.69897e+01,1.85100e-03
-2.69897e+01,1.85100e-03
-2.67778e+01,2.20300e-03
-2.67778e+01,2.20300e-03
-2.67778e+01,2.20300e-03
-2.67778e+01,2.20300e-03
-2.65758e+01,2.56800e-03
-2.65758e+01,2.56800e-03
-2.65758e+01,2.56800e-03
-2.65758e+01,2.56800e-03
-2.63827e+01,3.00700e-03
-2.63827e+01,3.00700e-03
-2.63827e+01,3.00700e-03
-2.61979e+01,3.45100e-03
-2.61979e+01,3.45100e-03
-2.61979e+01,3.45100e-03
-2.61979e+01,3.45100e-03
-2.60206e+01,3.93400e-03
-2.60206e+01,3.93400e-03
-2.60206e+01,3.93400e-03
-2.60206e+01,3.93400e-03
-2.58503e+01,4.47400e-03
-2.58503e+01,4.47400e-03
-2.58503e+01,4.47400e-03
-2.56864e+01,4.99500e-03
-2.56864e+01,4.99500e-03
-2.56864e+01,4.99500e-03
-2.55284e+01,5.55300e-03
-2.55284e+01,5.55300e-03
-2.55284e+01,5.55300e-03
-2.53760e+01,6.11000e-03
-2.53760e+01,6.11000e-03
-2.53760e+01,6.11000e-03
-2.52288e+01,6.68400e-03
-2.52288e+01,6.68400e-03
-2.52288e+01,6.68400e-03
-2.50864e+01,7.30100e-03
-2.50864e+01,7.30100e-03
-2.50864e+01,7.30100e-03
-2.49485e+01,7.95000e-03
-2.49485e+01,7.95000e-03
-2.49485e+01,7.95000e-03
-2.48149e+01,8.66300e-03
-2.48149e+01,8.66300e-03
-2.46852e+01,9.42200e-03
-2.46852e+01,9.42200e-03
-2.46852e+01,9.42200e-03
-2.45593e+01,1.01370e-02
-2.45593e+01,1.01370e-02
-2.44370e+01,1.08570e-02
-2.44370e+01,1.08570e-02
-2.44370e+01,1.08570e-02
-2.43180e+01,1.16410e-02
-2.43180e+01,1.16410e-02
-2.42022e+01,1.24910e-02
-2.42022e+01,1.24910e-02
-2.40894e+01,1.32860e-02
-2.40894e+01,1.32860e-02
-2.40894e+01,1.32860e-02
-2.39794e+01,1.41950e-02
-2.39794e+01,1.41950e-02
-2.38722e+01,1.50320e-02
-2.38722e+01,1.50320e-02
-2.37675e+01,1.59180e-02
-2.37675e+01,1.59180e-02
-2.36653e+01,1.67880e-02
-2.36653e+01,1.67880e-02
-2.35655e+01,1.76690e-02
-2.35655e+01,1.76690e-02
-2.34679e+01,1.86120e-02
-2.34679e+01,1.86120e-02
-2.33724e+01,1.95520e-02
-2.33724e+01,1.95520e-02
-2.32790e+01,2.04500e-02
-2.32790e+01,2.04500e-02
-2.31876e+01,2.14200e-02
-2.30980e+01,2.24280e-02
-2.30980e+01,2.24280e-02
-2.30103e+01,2.34670e-02
-2.30103e+01,2.34670e-02
-2.29243e+01,2.44620e-02
-2.29243e+01,2.44620e-02
-2.28400e+01,2.55000e-02
-2.27572e+01,2.65230e-02
-2.27572e+01,2.65230e-02
-2.26761e+01,2.75050e-02
-2.25964e+01,2.86020e-02
-2.25964e+01,2.86020e-02
-2.25181e+01,2.96320e-02
-2.25181e+01,2.96320e-02
-2.24413e+01,3.06900e-02
-2.23657e+01,3.18080e-02
-2.23657e+01,3.18080e-02
-2.22915e+01,3.29110e-02
-2.22185e+01,3.40560e-02
-2.21467e+01,3.51880e-02
-2.21467e+01,3.51880e-02
-2.20761e+01,3.63490e-02
-2.20066e+01,3.75740e-02
-2.20066e+01,3.75740e-02
-2.19382e+01,3.87400e-02
-2.18709e+01,3.98120e-02
-2.18046e+01,4.09490e-02
-2.18046e+01,4.09490e-02
-2.17393e+01,4.20560e-02
-2.16749e+01,4.31940e-02
-2.16115e+01,4.43340e-02
-2.16115e+01,4.43340e-02
-2.15490e+01,4.54330e-02
-2.14874e+01,4.65760e-02
-2.14267e+01,4.77330e-02
-2.13668e+01,4.88560e-02
-2.13077e+01,4.99810e-02
-2.13077e+01,4.99810e-02
-2.12494e+01,5.11080e-02
-2.11919e+01,5.22750e-02
-2.11351e+01,5.34640e-02
-2.10791e+01,5.46820e-02
-2.10237e+01,5.58440e-02
-2.09691e+01,5.70590e-02
-2.09151e+01,5.82810e-02
-2.08619e+01,5.94060e-02
-2.08092e+01,6.06690e-02
-2.07572e+01,6.18880e-02
-2.07058e+01,6.30660e-02
-2.07058e+01,6.30660e-02
-2.06550e+01,6.42590e-02
-2.06048e+01,6.54980e-02
-2.05061e+01,6.79480e-02
-2.04576e+01,6.91380e-02
-2.04096e+01,7.03790e-02
-2.03621e+01,7.15890e-02
-2.03152e+01,7.28370e-02
-2.02687e+01,7.40640e-02
-2.02228e+01,7.52770e-02
-2.01773e+01,7.64860e-02
-2.01323e+01,7.77310e-02
-2.00877e+01,7.89780e-02
-2.00436e+01,8.01850e-02
-2.00000e+01,8.14100e-02
-1.99140e+01,8.38260e-02
-1.98716e+01,8.50790e-02
-1.98297e+01,8.62760e-02
-1.97881e+01,8.74820e-02
-1.97469e+01,8.86340e-02
-1.96658e+01,9.11110e-02
-1.96257e+01,9.22940e-02
-1.95861e+01,9.35490e-02
-1.95468e+01,9.47840e-02
-1.94692e+01,9.72130e-02
-1.94310e+01,9.84330e-02
-1.93930e+01,9.96270e-02
-1.93181e+01,1.02082e-01
-1.92812e+01,1.03329e-01
-1.92445e+01,1.04573e-01
-1.91721e+01,1.07009e-01
-1.91364e+01,1.08237e-01
-1.90658e+01,1.10619e-01
-1.90309e+01,1.11854e-01
-1.89620e+01,1.14199e-01
-1.89279e+01,1.15435e-01
-1.88941e+01,1.16590e-01
-1.88273e+01,1.18951e-01
-1.87943e+01,1.20164e-01
-1.87290e+01,1.22544e-01
-1.86646e+01,1.24847e-01
-1.86328e+01,1.26017e-01
-1.85699e+01,1.28332e-01
-1.85387e+01,1.29564e-01
-1.84771e+01,1.31917e-01
-1.84164e+01,1.34220e-01
-1.83863e+01,1.35407e-01
-1.83268e+01,1.37748e-01
-1.82681e+01,1.40041e-01
-1.82391e+01,1.41155e-01
-1.81816e+01,1.43406e-01
-1.81248e+01,1.45646e-01
-1.80688e+01,1.47943e-01
-1.80410e+01,1.49111e-01
-1.79860e+01,1.51348e-01
-1.79317e+01,1.53642e-01
-1.78781e+01,1.55940e-01
-1.78252e+01,1.58118e-01
-1.77728e+01,1.60363e-01
-1.77211e+01,1.62624e-01
-1.76700e+01,1.64795e-01
-1.76195e+01,1.66945e-01
-1.75696e+01,1.69182e-01
-1.75203e+01,1.71389e-01
-1.74715e+01,1.73522e-01
-1.74232e+01,1.75676e-01
-1.73755e+01,1.77810e-01
-1.73283e+01,1.79978e-01
-1.72816e+01,1.82079e-01
-1.72354e+01,1.84253e-01
-1.71670e+01,1.87484e-01
-1.71220e+01,1.89576e-01
-1.70774e+01,1.91690e-01
-1.70333e+01,1.93822e-01
-1.69680e+01,1.96917e-01
-1.69250e+01,1.98871e-01
-1.68825e+01,2.00921e-01
-1.68194e+01,2.04002e-01
-1.67778e+01,2.06115e-01
-1.67366e+01,2.08215e-01
-1.66756e+01,2.11297e-01
-1.66354e+01,2.13266e-01
-1.65758e+01,2.16278e-01
-1.65170e+01,2.19243e-01
-1.64782e+01,2.21215e-01
-1.64207e+01,2.24205e-01
-1.63827e+01,2.26104e-01
-1.63264e+01,2.28886e-01
-1.62709e+01,2.31756e-01
-1.62342e+01,2.33746e-01
-1.61798e+01,2.36683e-01
-1.61261e+01,2.39616e-01
-1.60730e+01,2.42373e-01
-1.60206e+01,2.45247e-01
-1.59688e+01,2.48016e-01
-1.59176e+01,2.50733e-01
-1.58838e+01,2.52574e-01
-1.58336e+01,2.55407e-01
-1.57840e+01,2.58147e-01
-1.57187e+01,2.61684e-01
-1.56703e+01,2.64420e-01
-1.56225e+01,2.67014e-01
-1.55752e+01,2.69549e-01
-1.55284e+01,2.72146e-01
-1.54821e+01,2.74745e-01
-1.54212e+01,2.78258e-01
-1.53760e+01,2.80808e-01
-1.53313e+01,2.83411e-01
-1.52724e+01,2.86828e-01
-1.52288e+01,2.89360e-01
-1.51713e+01,2.92754e-01
-1.51286e+01,2.95257e-01
-1.50724e+01,2.98497e-01
-1.50307e+01,3.00904e-01
-1.49757e+01,3.04157e-01
-1.49214e+01,3.07375e-01
-1.48812e+01,3.09699e-01
-1.48280e+01,3.12888e-01
-1.47756e+01,3.15947e-01
-1.47237e+01,3.19119e-01
-1.46725e+01,3.22305e-01
-1.46218e+01,3.25289e-01
-1.45717e+01,3.28312e-01
-1.45223e+01,3.31313e-01
-1.44733e+01,3.34200e-01
-1.44249e+01,3.37198e-01
-1.43771e+01,3.40219e-01
-1.43297e+01,3.43125e-01
-1.42713e+01,3.46715e-01
-1.42251e+01,3.49541e-01
-1.41794e+01,3.52399e-01
-1.41229e+01,3.56013e-01
-1.40782e+01,3.58788e-01
-1.40230e+01,3.62178e-01
-1.39686e+01,3.65574e-01
-1.39254e+01,3.68274e-01
-1.38722e+01,3.71523e-01
-1.38195e+01,3.74809e-01
-1.37779e+01,3.77464e-01
-1.37263e+01,3.80696e-01
-1.36754e+01,3.83925e-01
-1.36251e+01,3.87187e-01
-1.35754e+01,3.90375e-01
-1.35262e+01,3.93528e-01
-1.34775e+01,3.96657e-01
-1.34199e+01,4.00233e-01
-1.33724e+01,4.03183e-01
-1.33255e+01,4.06236e-01
-1.32698e+01,4.09781e-01
-1.32239e+01,4.12738e-01
-1.31695e+01,4.16182e-01
-1.31247e+01,4.19036e-01
-1.30715e+01,4.22419e-01
-1.30190e+01,4.25747e-01
-1.29757e+01,4.28571e-01
-1.29243e+01,4.31876e-01
-1.28735e+01,4.35265e-01
-1.28233e+01,4.38516e-01
-1.27737e+01,4.41632e-01
-1.27246e+01,4.44913e-01
-1.26761e+01,4.48077e-01
-1.26201e+01,4.51717e-01
-1.25727e+01,4.54812e-01
-1.25259e+01,4.57800e-01
-1.24718e+01,4.61275e-01
-1.24260e+01,4.64096e-01
-1.23732e+01,4.67431e-01
-1.23210e+01,4.70710e-01
-1.22695e+01,4.74094e-01
-1.22257e+01,4.76869e-01
-1.21753e+01,4.80045e-01
-1.21254e+01,4.83323e-01
-1.20691e+01,4.87040e-01
-1.20204e+01,4.90251e-01
-1.19723e+01,4.93346e-01
-1.19246e+01,4.96403e-01
-1.18709e+01,4.99809e-01
-1.18243e+01,5.02729e-01
-1.17718e+01,5.06071e-01
-1.17198e+01,5.09454e-01
-1.16685e+01,5.12790e-01
-1.16241e+01,5.15701e-01
-1.15739e+01,5.18998e-01
-1.15243e+01,5.22155e-01
-1.14691e+01,5.25794e-01
-1.14206e+01,5.29037e-01
-1.13727e+01,5.32205e-01
-1.13194e+01,5.35679e-01
-1.12726e+01,5.38728e-01
-1.12205e+01,5.42150e-01
-1.11691e+01,5.45489e-01
-1.11238e+01,5.48431e-01
-1.10735e+01,5.51641e-01
-1.10237e+01,5.54772e-01
-1.09691e+01,5.58286e-01
-1.09205e+01,5.61426e-01
-1.08725e+01,5.64514e-01
-1.08197e+01,5.67923e-01
-1.07727e+01,5.70941e-01
-1.07212e+01,5.74153e-01
-1.06702e+01,5.77434e-01
-1.06198e+01,5.80554e-01
-1.05700e+01,5.83665e-01
-1.05208e+01,5.86775e-01
-1.04721e+01,5.89759e-01
-1.04191e+01,5.93133e-01
-1.03716e+01,5.96099e-01
-1.03198e+01,5.99331e-01
-1.02687e+01,6.02533e-01
-1.02182e+01,6.05766e-01
-1.01682e+01,6.08912e-01
-1.01189e+01,6.11936e-01
-1.00700e+01,6.14901e-01
-1.00218e+01,6.17881e-01
-9.96971e+00,6.21092e-01
-9.91826e+00,6.24177e-01
-9.87163e+00,6.26971e-01
-9.82132e+00,6.30047e-01
-9.77159e+00,6.32952e-01
-9.71836e+00,6.36201e-01
-9.66979e+00,6.39135e-01
-9.61777e+00,6.42276e-01
-9.57031e+00,6.45043e-01
-9.51947e+00,6.48020e-01
-9.46922e+00,6.50877e-01
-9.41954e+00,6.53888e-01
-9.37042e+00,6.56782e-01
-9.31814e+00,6.59782e-01
-9.27015e+00,6.62553e-01
-9.21906e+00,6.65513e-01
-9.16856e+00,6.68256e-01
-9.11864e+00,6.71044e-01
-9.06929e+00,6.73893e-01
-9.02049e+00,6.76685e-01
-8.96881e+00,6.79746e-01
-8.91773e+00,6.82615e-01
-8.86725e+00,6.85382e-01
-8.81735e+00,6.88177e-01
-8.76802e+00,6.90832e-01
-8.71924e+00,6.93446e-01
-8.66781e+00,6.96326e-01
-8.62013e+00,6.98925e-01
-8.56985e+00,7.01665e-01
-8.51706e+00,7.04639e-01
-8.46795e+00,7.07313e-01
-8.41939e+00,7.09991e-01
-8.36839e+00,7.12750e-01
-8.31797e+00,7.15396e-01
-8.26814e+00,7.18170e-01
-8.21887e+00,7.20787e-01
-8.16730e+00,7.23581e-01
-8.11916e+00,7.26112e-01
-8.06875e+00,7.28745e-01
-8.01893e+00,7.31333e-01
-7.96695e+00,7.34090e-01
-7.91827e+00,7.36654e-01
-7.86748e+00,7.39352e-01
-7.81727e+00,7.41994e-01
-7.76764e+00,7.44514e-01
-7.71856e+00,7.47062e-01
-7.66750e+00,7.49689e-01
-7.61703e+00,7.52215e-01
-7.56714e+00,7.54683e-01
-7.51781e+00,7.57148e-01
-7.46662e+00,7.59765e-01
-7.41842e+00,7.62128e-01
-7.36838e+00,7.64567e-01
-7.31656e+00,7.67071e-01
-7.26767e+00,7.69411e-01
-7.21704e+00,7.71901e-01
-7.16699e+00,7.74317e-01
-7.11751e+00,7.76712e-01
-7.06637e+00,7.79264e-01
-7.01802e+00,7.81550e-01
-6.96804e+00,7.83919e-01
-6.91649e+00,7.86396e-01
-6.86766e+00,7.88658e-01
-6.81728e+00,7.91041e-01
-6.76748e+00,7.93310e-01
-6.71620e+00,7.95683e-01
-6.66754e+00,7.97857e-01
-6.61743e+00,8.00170e-01
-6.56591e+00,8.02483e-01
-6.51695e+00,8.04552e-01
-6.46661e+00,8.06830e-01
-6.41684e+00,8.09035e-01
-6.36576e+00,8.11290e-01
-6.31713e+00,8.13437e-01
-6.26536e+00,8.15692e-01
-6.21602e+00,8.17821e-01
-6.16544e+00,8.20024e-01
-6.11544e+00,8.22079e-01
-6.06600e+00,8.24110e-01
-6.01539e+00,8.26271e-01
-5.96536e+00,8.28381e-01
-5.91590e+00,8.30435e-01
-5.86533e+00,8.32450e-01
-5.81533e+00,8.34471e-01
-5.76590e+00,8.36518e-01
-5.71541e+00,8.38530e-01
-5.66550e+00,8.40489e-01
-5.61616e+00,8.42477e-01
-5.56581e+00,8.44435e-01
-5.51603e+00,8.46458e-01
-5.46529e+00,8.48483e-01
-5.41513e+00,8.50392e-01
-5.36555e+00,8.52305e-01
-5.31505e+00,8.54255e-01
-5.26513e+00,8.56152e-01
-5.21578e+00,8.58017e-01
-5.16555e+00,8.59885e-01
-5.11449e+00,8.61846e-01
-5.06542e+00,8.63601e-01
-5.01552e+00,8.65364e-01
-4.96482e+00,8.67156e-01
-4.91470e+00,8.68993e-01
-4.86516e+00,8.70751e-01
-4.81486e+00,8.72543e-01
-4.76514e+00,8.74267e-01
-4.71469e+00,8.75995e-01
-4.66482e+00,8.77710e-01
-4.61426e+00,8.79472e-01
-4.56429e+00,8.81145e-01
-4.51488e+00,8.82847e-01
-4.46481e+00,8.84507e-01
-4.41411e+00,8.86239e-01
-4.36400e+00,8.87913e-01
-4.31446e+00,8.89533e-01
-4.26432e+00,8.91184e-01
-4.21475e+00,8.92751e-01
-4.16461e+00,8.94379e-01
-4.11392e+00,8.95960e-01
-4.06382e+00,8.97555e-01
-4.01428e+00,8.99130e-01
-3.96423e+00,9.00702e-01
-3.91367e+00,9.02230e-01
-3.86370e+00,9.03783e-01
-3.81429e+00,9.05312e-01
-3.76337e+00,9.06823e-01
-3.71407e+00,9.08279e-01
-3.66330e+00,9.09776e-01
-3.61411e+00,9.11209e-01
-3.56350e+00,9.12704e-01
-3.51347e+00,9.14118e-01
-3.46305e+00,9.15556e-01
-3.41321e+00,9.17005e-01
-3.36299e+00,9.18387e-01
-3.31335e+00,9.19771e-01
-3.26334e+00,9.21048e-01
-3.21300e+00,9.22418e-01
-3.16323e+00,9.23752e-01
-3.11313e+00,9.25092e-01
-3.06273e+00,9.26437e-01
-3.01291e+00,9.27708e-01
-2.96279e+00,9.28973e-01
-2.91324e+00,9.30247e-01
-2.86258e+00,9.31577e-01
-2.81249e+00,9.32826e-01
-2.76298e+00,9.34049e-01
-2.71241e+00,9.35337e-01
-2.66241e+00,9.36536e-01
-2.61299e+00,9.37741e-01
-2.56255e+00,9.38890e-01
-2.51269e+00,9.40147e-01
-2.46264e+00,9.41282e-01
-2.41239e+00,9.42476e-01
-2.36273e+00,9.43560e-01
-2.31214e+00,9.44623e-01
-2.26214e+00,9.45733e-01
-2.21198e+00,9.46859e-01
-2.16239e+00,9.47908e-01
-2.11196e+00,9.48967e-01
-2.06210e+00,9.49982e-01
-2.01211e+00,9.51018e-01
-1.96202e+00,9.52018e-01
-1.91182e+00,9.53009e-01
-1.86219e+00,9.53991e-01
-1.81180e+00,9.54986e-01
-1.76200e+00,9.55975e-01
-1.71147e+00,9.56903e-01
-1.66152e+00,9.57805e-01
-1.61151e+00,9.58740e-01
-1.56145e+00,9.59650e-01
-1.51134e+00,9.60590e-01
-1.46119e+00,9.61456e-01
-1.41162e+00,9.62373e-01
-1.36142e+00,9.63260e-01
-1.31121e+00,9.64112e-01
-1.26098e+00,9.64979e-01
-1.21134e+00,9.65813e-01
-1.16112e+00,9.66604e-01
-1.11091e+00,9.67412e-01
-1.06127e+00,9.68184e-01
-1.01110e+00,9.68973e-01
-9.60965e-01,9.69716e-01
-9.10863e-01,9.70441e-01
-8.60802e-01,9.71180e-01
-8.10789e-01,9.71927e-01
-7.60828e-01,9.72655e-01
-7.10412e-01,9.73357e-01
-6.60574e-01,9.74061e-01
-6.10802e-01,9.74743e-01
-5.60605e-01,9.75450e-01
-5.10494e-01,9.76100e-01
-4.60471e-01,9.76747e-01
-4.10541e-01,9.77393e-01
-3.60234e-01,9.77994e-01
-3.10503e-01,9.78617e-01
-2.60413e-01,9.79176e-01
-2.09983e-01,9.79775e-01
-1.60131e-01,9.80307e-01
-1.09954e-01,9.80827e-01
-5.99097e-02,9.81377e-01
-1.00003e-02,9.81911e-01
4.02027e-02,9.82414e-01
9.02574e-02,9.82918e-01
1.40162e-01,9.83435e-01
1.90332e-01,9.83906e-01
2.40339e-01,9.84383e-01
2.90183e-01,9.84823e-01
3.40265e-01,9.85296e-01
3.90570e-01,9.85702e-01
4.40299e-01,9.86106e-01
4.90629e-01,9.86565e-01
5.40382e-01,9.86978e-01
5.90709e-01,9.87387e-01
6.40460e-01,9.87783e-01
6.90758e-01,9.88191e-01
7.40847e-01,9.88579e-01
7.90727e-01,9.88963e-01
8.41114e-01,9.89322e-01
8.90569e-01,9.89679e-01
9.40866e-01,9.90039e-01
9.90934e-01,9.90350e-01
1.04111e+00,9.90726e-01
1.09106e+00,9.91052e-01
1.14144e+00,9.91357e-01
1.19124e+00,9.91699e-01
1.24113e+00,9.92002e-01
1.29142e+00,9.92295e-01
1.34145e+00,9.92563e-01
1.39155e+00,9.92844e-01
1.44138e+00,9.93112e-01
1.49158e+00,9.93337e-01
1.54150e+00,9.93609e-01
1.59176e+00,9.93863e-01
1.64174e+00,9.94111e-01
1.69145e+00,9.94350e-01
1.74176e+00,9.94545e-01
1.79178e+00,9.94774e-01
1.84180e+00,9.95006e-01
1.89209e+00,9.95206e-01
1.94153e+00,9.95429e-01
1.99152e+00,9.95601e-01
2.04201e+00,9.95790e-01
2.09220e+00,9.95978e-01
2.14314e+00,9.96145e-01
2.19218e+00,9.96302e-01
2.24222e+00,9.96461e-01
2.29221e+00,9.96608e-01
2.34239e+00,9.96770e-01
2.39249e+00,9.96927e-01
2.44228e+00,9.97076e-01
2.49296e+00,9.97218e-01
2.54258e+00,9.97350e-01
2.59259e+00,9.97477e-01
2.64275e+00,9.97594e-01
2.69303e+00,9.97692e-01
2.74273e+00,9.97793e-01
2.79279e+00,9.97899e-01
2.84340e+00,9.97998e-01
2.89254e+00,9.98085e-01
2.94268e+00,9.98164e-01
2.99246e+00,9.98262e-01
3.04297e+00,9.98345e-01
3.09247e+00,9.98411e-01
3.14268e+00,9.98477e-01
3.19314e+00,9.98560e-01
3.24282e+00,9.98637e-01
3.29337e+00,9.98699e-01
3.34474e+00,9.98766e-01
3.39332e+00,9.98830e-01
3.44353e+00,9.98883e-01
3.49375e+00,9.98938e-01
3.54454e+00,9.98996e-01
3.59342e+00,9.99055e-01
3.64438e+00,9.99101e-01
3.69364e+00,9.99150e-01
3.74253e+00,9.99193e-01
3.79469e+00,9.99232e-01
3.84515e+00,9.99267e-01
3.89396e+00,9.99322e-01
3.94417e+00,9.99361e-01
3.99310e+00,9.99394e-01
4.04389e+00,9.99436e-01
4.09392e+00,9.99470e-01
4.13987e+00,9.99497e-01
4.19427e+00,9.99519e-01
4.24375e+00,9.99544e-01
4.29429e+00,9.99570e-01
4.34473e+00,9.99597e-01
4.39317e+00,9.99630e-01
4.44544e+00,9.99657e-01
4.49478e+00,9.99672e-01
4.54540e+00,9.99697e-01
4.60101e+00,9.99714e-01
4.64519e+00,9.99733e-01
4.69689e+00,9.99751e-01
4.74566e+00,9.99771e-01
4.79446e+00,9.99788e-01
4.84428e+00,9.99801e-01
4.89396e+00,9.99812e-01
4.94502e+00,9.99831e-01
4.99357e+00,9.99839e-01
5.04525e+00,9.99850e-01
5.09619e+00,9.99864e-01
5.14295e+00,9.99874e-01
5.19001e+00,9.99881e-01
5.24734e+00,9.99891e-01
5.29341e+00,9.99899e-01
5.33264e+00,9.99908e-01
5.41055e+00,9.99914e-01
5.44341e+00,9.99917e-01
5.48893e+00,9.99921e-01
5.54731e+00,9.99928e-01
5.60779e+00,9.99931e-01
5.64595e+00,9.99938e-01
5.68448e+00,9.99941e-01
5.73301e+00,9.99944e-01
5.79806e+00,9.99950e-01
5.83890e+00,9.99955e-01
5.88977e+00,9.99957e-01
5.94293e+00,9.99963e-01
6.00352e+00,9.99965e-01
6.04464e+00,9.99967e-01
6.08312e+00,9.99972e-01
6.12349e+00,9.99974e-01
6.20511e+00,9.99976e-01
6.26443e+00,9.99978e-01
6.31220e+00,9.99979e-01
6.31626e+00,9.99980e-01
6.40422e+00,9.99981e-01
6.46070e+00,9.99984e-01
6.50308e+00,9.99987e-01
6.54648e+00,9.99989e-01
6.60002e+00,9.99991e-01
6.66808e+00,9.99993e-01
6.67761e+00,9.99994e-01
6.75017e+00,9.99995e-01
6.75017e+00,9.99995e-01
6.85545e+00,9.99996e-01
6.88562e+00,9.99998e-01
6.94719e+00,9.99999e-01


==> sampled-snr-drm-dft-24-22.dat <==
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.99508e+01,0.00000e+00
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.68405e+01,1.00000e-06
-5.61881e+01,2.00000e-06
-5.61881e+01,2.00000e-06
-5.61881e+01,2.00000e-06
-5.61881e+01,2.00000e-06
-5.61881e+01,2.00000e-06
-5.61881e+01,2.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.59972e+01,3.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.53248e+01,4.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.46810e+01,5.00000e-06
-5.39846e+01,6.00000e-06
-5.39846e+01,6.00000e-06
-5.39846e+01,6.00000e-06
-5.39846e+01,6.00000e-06
-5.39846e+01,6.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.38411e+01,7.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.29840e+01,8.00000e-06
-5.27525e+01,9.00000e-06
-5.27525e+01,9.00000e-06
-5.27525e+01,9.00000e-06
-5.27525e+01,9.00000e-06
-5.27525e+01,9.00000e-06
-5.23148e+01,1.00000e-05
-5.23148e+01,1.00000e-05
-5.23148e+01,1.00000e-05
-5.23148e+01,1.00000e-05
-5.21665e+01,1.10000e-05
-5.21665e+01,1.10000e-05
-5.21363e+01,1.20000e-05
-5.19452e+01,1.30000e-05
-5.19452e+01,1.30000e-05
-5.19198e+01,1.50000e-05
-5.17513e+01,1.60000e-05
-5.17513e+01,1.60000e-05
-5.16033e+01,1.70000e-05
-5.16013e+01,1.80000e-05
-5.15702e+01,1.90000e-05
-5.14034e+01,2.00000e-05
-5.14034e+01,2.00000e-05
-5.12743e+01,2.10000e-05
-5.12743e+01,2.10000e-05
-5.11962e+01,2.20000e-05
-5.11233e+01,2.30000e-05
-5.09891e+01,2.40000e-05
-5.09648e+01,2.50000e-05
-5.09090e+01,2.70000e-05
-5.08353e+01,2.80000e-05
-5.07525e+01,3.00000e-05
-5.06861e+01,3.10000e-05
-5.06223e+01,3.20000e-05
-5.06223e+01,3.20000e-05
-5.04364e+01,3.30000e-05
-5.04364e+01,3.30000e-05
-5.03335e+01,3.40000e-05
-5.02961e+01,3.60000e-05
-5.02043e+01,3.70000e-05
-5.02043e+01,3.70000e-05
-5.00348e+01,3.80000e-05
-4.99551e+01,4.00000e-05
-4.99551e+01,4.00000e-05
-4.98481e+01,4.10000e-05
-4.97761e+01,4.50000e-05
-4.96932e+01,4.70000e-05
-4.95703e+01,4.80000e-05
-4.95703e+01,4.80000e-05
-4.94523e+01,5.00000e-05
-4.93953e+01,5.10000e-05
-4.93375e+01,5.20000e-05
-4.92731e+01,5.30000e-05
-4.91790e+01,5.40000e-05
-4.91293e+01,5.80000e-05
-4.91293e+01,5.80000e-05
-4.89891e+01,5.90000e-05
-4.89252e+01,6.00000e-05
-4.88589e+01,6.20000e-05
-4.87390e+01,6.30000e-05
-4.87277e+01,6.40000e-05
-4.86503e+01,6.60000e-05
-4.85786e+01,7.00000e-05
-4.85029e+01,7.20000e-05
-4.84424e+01,7.60000e-05
-4.83419e+01,7.80000e-05
-4.83180e+01,8.00000e-05
-4.82220e+01,8.30000e-05
-4.81460e+01,8.80000e-05
-4.80740e+01,9.20000e-05
-4.79874e+01,9.40000e-05
-4.79480e+01,9.60000e-05
-4.78784e+01,9.80000e-05
-4.78081e+01,1.01000e-04
-4.77242e+01,1.02000e-04
-4.76766e+01,1.05000e-04
-4.75788e+01,1.09000e-04
-4.75267e+01,1.18000e-04
-4.74523e+01,1.26000e-04
-4.73886e+01,1.29000e-04
-4.73189e+01,1.34000e-04
-4.72418e+01,1.38000e-04
-4.71897e+01,1.42000e-04
-4.71048e+01,1.45000e-04
-4.70391e+01,1.51000e-04
-4.69678e+01,1.56000e-04
-4.68941e+01,1.61000e-04
-4.68302e+01,1.68000e-04
-4.67516e+01,1.72000e-04
-4.66851e+01,1.79000e-04
-4.66214e+01,1.83000e-04
-4.65461e+01,1.88000e-04
-4.64809e+01,1.95000e-04
-4.64149e+01,1.99000e-04
-4.63376e+01,2.01000e-04
-4.62628e+01,2.06000e-04
-4.62008e+01,2.14000e-04
-4.61240e+01,2.18000e-04
-4.60279e+01,2.22000e-04
-4.59981e+01,2.23000e-04
-4.59218e+01,2.31000e-04
-4.58411e+01,2.36000e-04
-4.57759e+01,2.48000e-04
-4.57043e+01,2.52000e-04
-4.56304e+01,2.60000e-04
-4.55649e+01,2.69000e-04
-4.54970e+01,2.81000e-04
-4.54250e+01,2.95000e-04
-4.53550e+01,3.10000e-04
-4.52856e+01,3.27000e-04
-4.52040e+01,3.38000e-04
-4.51451e+01,3.49000e-04
-4.50690e+01,3.62000e-04
-4.50034e+01,3.77000e-04
-4.49363e+01,3.93000e-04
-4.48589e+01,4.04000e-04
-4.47939e+01,4.22000e-04
-4.47207e+01,4.41000e-04
-4.46534e+01,4.53000e-04
-4.45961e+01,4.71000e-04
-4.45157e+01,4.84000e-04
-4.44424e+01,4.98000e-04
-4.43785e+01,5.08000e-04
-4.43042e+01,5.22000e-04
-4.42347e+01,5.41000e-04
-4.41584e+01,5.58000e-04
-4.40899e+01,5.74000e-04
-4.40238e+01,5.92000e-04
-4.39536e+01,6.08000e-04
-4.38846e+01,6.33000e-04
-4.38145e+01,6.54000e-04
-4.37417e+01,6.72000e-04
-4.36706e+01,6.91000e-04
-4.36013e+01,7.12000e-04
-4.35335e+01,7.34000e-04
-4.34612e+01,7.53000e-04
-4.33926e+01,7.81000e-04
-4.33272e+01,8.04000e-04
-4.32570e+01,8.30000e-04
-4.31800e+01,8.49000e-04
-4.31125e+01,8.75000e-04
-4.30407e+01,8.96000e-04
-4.29740e+01,9.24000e-04
-4.29040e+01,9.60000e-04
-4.28325e+01,9.91000e-04
-4.27629e+01,1.02600e-03
-4.26943e+01,1.05700e-03
-4.26211e+01,1.09400e-03
-4.25527e+01,1.13500e-03
-4.24827e+01,1.16400e-03
-4.24110e+01,1.20400e-03
-4.23423e+01,1.23800e-03
-4.22715e+01,1.27100e-03
-4.22004e+01,1.31600e-03
-4.21323e+01,1.34900e-03
-4.20623e+01,1.39400e-03
-4.19919e+01,1.43600e-03
-4.19243e+01,1.48700e-03
-4.18510e+01,1.53800e-03
-4.17820e+01,1.58300e-03
-4.17125e+01,1.61600e-03
-4.16418e+01,1.66800e-03
-4.15714e+01,1.71200e-03
-4.15008e+01,1.76500e-03
-4.14316e+01,1.82300e-03
-4.13616e+01,1.89100e-03
-4.12913e+01,1.94000e-03
-4.12231e+01,2.00700e-03
-4.11512e+01,2.08100e-03
-4.10812e+01,2.13400e-03
-4.10123e+01,2.19900e-03
-4.09409e+01,2.25700e-03
-4.08711e+01,2.32500e-03
-4.08001e+01,2.39600e-03
-4.07306e+01,2.47200e-03
-4.06608e+01,2.54300e-03
-4.05904e+01,2.61900e-03
-4.05207e+01,2.70800e-03
-4.04507e+01,2.78300e-03
-4.03805e+01,2.87200e-03
-4.03105e+01,2.97400e-03
-4.02410e+01,3.05300e-03
-4.01694e+01,3.14600e-03
-4.01001e+01,3.25700e-03
-4.00299e+01,3.35700e-03
-3.99602e+01,3.44800e-03
-3.98894e+01,3.56200e-03
-3.98192e+01,3.67100e-03
-3.97502e+01,3.78700e-03
-3.96799e+01,3.92300e-03
-3.96094e+01,4.03500e-03
-3.95397e+01,4.14000e-03
-3.94696e+01,4.26500e-03
-3.93994e+01,4.40700e-03
-3.93293e+01,4.51700e-03
-3.92592e+01,4.63700e-03
-3.91890e+01,4.77000e-03
-3.91190e+01,4.92200e-03
-3.90487e+01,5.06600e-03
-3.89788e+01,5.21700e-03
-3.89089e+01,5.40100e-03
-3.88389e+01,5.56200e-03
-3.87693e+01,5.72600e-03
-3.86983e+01,5.89200e-03
-3.86287e+01,6.06100e-03
-3.85583e+01,6.22300e-03
-3.84875e+01,6.40800e-03
-3.84185e+01,6.63400e-03
-3.83482e+01,6.81900e-03
-3.82778e+01,7.01500e-03
-3.82082e+01,7.23100e-03
-3.81384e+01,7.43800e-03
-3.80682e+01,7.65100e-03
-3.79981e+01,7.86400e-03
-3.79280e+01,8.12400e-03
-3.78574e+01,8.38300e-03
-3.77879e+01,8.62100e-03
-3.77178e+01,8.85900e-03
-3.76477e+01,9.14200e-03
-3.75778e+01,9.41600e-03
-3.75075e+01,9.69700e-03
-3.74374e+01,9.96400e-03
-3.73674e+01,1.02610e-02
-3.72967e+01,1.05720e-02
-3.72271e+01,1.09230e-02
-3.71570e+01,1.12190e-02
-3.70870e+01,1.15160e-02
-3.70169e+01,1.18440e-02
-3.69471e+01,1.21850e-02
-3.68767e+01,1.25070e-02
-3.68071e+01,1.28720e-02
-3.67364e+01,1.32550e-02
-3.66665e+01,1.36100e-02
-3.65966e+01,1.40120e-02
-3.65265e+01,1.44270e-02
-3.64564e+01,1.48500e-02
-3.63865e+01,1.53010e-02
-3.63164e+01,1.57400e-02
-3.62463e+01,1.61720e-02
-3.61762e+01,1.66430e-02
-3.61060e+01,1.71400e-02
-3.60361e+01,1.75810e-02
-3.59660e+01,1.81180e-02
-3.58959e+01,1.86240e-02
-3.58258e+01,1.90990e-02
-3.57558e+01,1.96100e-02
-3.56857e+01,2.01760e-02
-3.56155e+01,2.07200e-02
-3.55455e+01,2.13010e-02
-3.54755e+01,2.18670e-02
-3.54055e+01,2.25100e-02
-3.53353e+01,2.31100e-02
-3.52651e+01,2.37090e-02
-3.51952e+01,2.43690e-02
-3.51252e+01,2.50280e-02
-3.50551e+01,2.57160e-02
-3.49850e+01,2.64480e-02
-3.49150e+01,2.71610e-02
-3.48448e+01,2.79650e-02
-3.47748e+01,2.87070e-02
-3.47047e+01,2.95140e-02
-3.46347e+01,3.03200e-02
-3.45645e+01,3.10910e-02
-3.44945e+01,3.19600e-02
-3.44244e+01,3.27930e-02
-3.43544e+01,3.36750e-02
-3.42844e+01,3.46030e-02
-3.42142e+01,3.55390e-02
-3.41440e+01,3.64730e-02
-3.40741e+01,3.74260e-02
-3.40040e+01,3.83750e-02
-3.39338e+01,3.93770e-02
-3.38640e+01,4.03840e-02
-3.37937e+01,4.13360e-02
-3.37237e+01,4.24040e-02
-3.36535e+01,4.35160e-02
-3.35837e+01,4.45800e-02
-3.35135e+01,4.57050e-02
-3.34434e+01,4.69160e-02
-3.33734e+01,4.81140e-02
-3.33033e+01,4.93260e-02
-3.32332e+01,5.05400e-02
-3.31631e+01,5.18450e-02
-3.30931e+01,5.31140e-02
-3.30230e+01,5.43750e-02
-3.29529e+01,5.57520e-02
-3.28829e+01,5.71610e-02
-3.28128e+01,5.86060e-02
-3.27428e+01,6.00030e-02
-3.26727e+01,6.14460e-02
-3.26026e+01,6.29390e-02
-3.25326e+01,6.44510e-02
-3.24625e+01,6.59720e-02
-3.23924e+01,6.75930e-02
-3.23223e+01,6.91770e-02
-3.22523e+01,7.08050e-02
-3.21822e+01,7.24660e-02
-3.21120e+01,7.41390e-02
-3.20420e+01,7.58920e-02
-3.19719e+01,7.75940e-02
-3.19019e+01,7.93840e-02
-3.18318e+01,8.11600e-02
-3.17617e+01,8.31100e-02
-3.16917e+01,8.50470e-02
-3.16216e+01,8.68400e-02
-3.15516e+01,8.88980e-02
-3.14814e+01,9.08060e-02
-3.14114e+01,9.28260e-02
-3.13413e+01,9.49550e-02
-3.12713e+01,9.70230e-02
-3.12012e+01,9.91930e-02
-3.11311e+01,1.01330e-01
-3.10611e+01,1.03567e-01
-3.09910e+01,1.05796e-01
-3.09209e+01,1.08095e-01
-3.08509e+01,1.10324e-01
-3.07808e+01,1.12665e-01
-3.07107e+01,1.14970e-01
-3.06406e+01,1.17365e-01
-3.05705e+01,1.19830e-01
-3.05005e+01,1.22217e-01
-3.04304e+01,1.24720e-01
-3.03604e+01,1.27241e-01
-3.02903e+01,1.29809e-01
-3.02203e+01,1.32451e-01
-3.01501e+01,1.35074e-01
-3.00801e+01,1.37770e-01
-3.00100e+01,1.40441e-01
-2.99400e+01,1.43134e-01
-2.98699e+01,1.45901e-01
-2.97997e+01,1.48717e-01
-2.97298e+01,1.51600e-01
-2.96597e+01,1.54503e-01
-2.95896e+01,1.57381e-01
-2.95195e+01,1.60357e-01
-2.94493e+01,1.63266e-01
-2.93794e+01,1.66211e-01
-2.93092e+01,1.69237e-01
-2.92391e+01,1.72199e-01
-2.91693e+01,1.75237e-01
-2.90992e+01,1.78308e-01
-2.90292e+01,1.81408e-01
-2.89589e+01,1.84558e-01
-2.88891e+01,1.87828e-01
-2.88187e+01,1.90972e-01
-2.87488e+01,1.94279e-01
-2.86787e+01,1.97696e-01
-2.86085e+01,2.00948e-01
-2.85384e+01,2.04335e-01
-2.84686e+01,2.07727e-01
-2.83983e+01,2.11146e-01
-2.83283e+01,2.14547e-01
-2.82582e+01,2.18052e-01
-2.81881e+01,2.21496e-01
-2.81180e+01,2.25025e-01
-2.80479e+01,2.28606e-01
-2.79778e+01,2.32132e-01
-2.79078e+01,2.35626e-01
-2.78378e+01,2.39319e-01
-2.77679e+01,2.42907e-01
-2.76978e+01,2.46480e-01
-2.76276e+01,2.50150e-01
-2.75575e+01,2.53747e-01
-2.74875e+01,2.57466e-01
-2.74175e+01,2.61103e-01
-2.73473e+01,2.64902e-01
-2.72772e+01,2.68654e-01
-2.72072e+01,2.72333e-01
-2.71372e+01,2.76041e-01
-2.70670e+01,2.79933e-01
-2.69971e+01,2.83840e-01
-2.69270e+01,2.87570e-01
-2.68569e+01,2.91316e-01
-2.67867e+01,2.95216e-01
-2.67168e+01,2.98973e-01
-2.66466e+01,3.02881e-01
-2.65766e+01,3.06645e-01
-2.65064e+01,3.10528e-01
-2.64365e+01,3.14408e-01
-2.63663e+01,3.18311e-01
-2.62963e+01,3.22122e-01
-2.62262e+01,3.26060e-01
-2.61561e+01,3.30103e-01
-2.60861e+01,3.33845e-01
-2.60161e+01,3.37758e-01
-2.59460e+01,3.41680e-01
-2.58759e+01,3.45674e-01
-2.58057e+01,3.49607e-01
-2.57357e+01,3.53487e-01
-2.56657e+01,3.57420e-01
-2.55956e+01,3.61296e-01
-2.55255e+01,3.65260e-01
-2.54555e+01,3.69231e-01
-2.53853e+01,3.72938e-01
-2.53153e+01,3.76807e-01
-2.52452e+01,3.80543e-01
-2.51751e+01,3.84373e-01
-2.51051e+01,3.88341e-01
-2.50350e+01,3.92167e-01
-2.49650e+01,3.96041e-01
-2.48950e+01,3.99895e-01
-2.48249e+01,4.03668e-01
-2.47547e+01,4.07472e-01
-2.46847e+01,4.11123e-01
-2.46146e+01,4.14860e-01
-2.45446e+01,4.18656e-01
-2.44745e+01,4.22305e-01
-2.44044e+01,4.25968e-01
-2.43343e+01,4.29542e-01
-2.42642e+01,4.33222e-01
-2.41942e+01,4.36787e-01
-2.41241e+01,4.40299e-01
-2.40541e+01,4.43801e-01
-2.39840e+01,4.47418e-01
-2.39139e+01,4.50967e-01
-2.38439e+01,4.54510e-01
-2.37738e+01,4.58079e-01
-2.37037e+01,4.61563e-01
-2.36336e+01,4.65025e-01
-2.35636e+01,4.68409e-01
-2.34935e+01,4.71922e-01
-2.34234e+01,4.75270e-01
-2.33534e+01,4.78665e-01
-2.32833e+01,4.82008e-01
-2.32132e+01,4.85531e-01
-2.31431e+01,4.88851e-01
-2.30731e+01,4.92105e-01
-2.30030e+01,4.95270e-01
-2.29329e+01,4.98477e-01
-2.28628e+01,5.01668e-01
-2.27928e+01,5.04905e-01
-2.27227e+01,5.08097e-01
-2.26526e+01,5.11135e-01
-2.25826e+01,5.14253e-01
-2.25125e+01,5.17335e-01
-2.24425e+01,5.20371e-01
-2.23724e+01,5.23441e-01
-2.23023e+01,5.26465e-01
-2.22323e+01,5.29524e-01
-2.21622e+01,5.32564e-01
-2.20922e+01,5.35597e-01
-2.20220e+01,5.38497e-01
-2.19519e+01,5.41439e-01
-2.18818e+01,5.44347e-01
-2.18118e+01,5.47208e-01
-2.17417e+01,5.50012e-01
-2.16717e+01,5.52704e-01
-2.16016e+01,5.55488e-01
-2.15315e+01,5.58253e-01
-2.14614e+01,5.60941e-01
-2.13914e+01,5.63683e-01
-2.13213e+01,5.66380e-01
-2.12512e+01,5.68958e-01
-2.11812e+01,5.71551e-01
-2.11111e+01,5.74139e-01
-2.10410e+01,5.76794e-01
-2.09709e+01,5.79302e-01
-2.09009e+01,5.81902e-01
-2.08308e+01,5.84486e-01
-2.07608e+01,5.87025e-01
-2.06908e+01,5.89532e-01
-2.06206e+01,5.92015e-01
-2.05505e+01,5.94464e-01
-2.04805e+01,5.96847e-01
-2.04104e+01,5.99211e-01
-2.03403e+01,6.01580e-01
-2.02703e+01,6.03900e-01
-2.02002e+01,6.06289e-01
-2.01301e+01,6.08554e-01
-2.00600e+01,6.10771e-01
-1.99900e+01,6.13065e-01
-1.99200e+01,6.15394e-01
-1.98498e+01,6.17633e-01
-1.97798e+01,6.19830e-01
-1.97098e+01,6.22042e-01
-1.96397e+01,6.24274e-01
-1.95695e+01,6.26423e-01
-1.94997e+01,6.28589e-01
-1.94294e+01,6.30767e-01
-1.93595e+01,6.32885e-01
-1.92893e+01,6.34992e-01
-1.92191e+01,6.37090e-01
-1.91492e+01,6.39224e-01
-1.90791e+01,6.41386e-01
-1.90091e+01,6.43455e-01
-1.89388e+01,6.45443e-01
-1.88689e+01,6.47471e-01
-1.87989e+01,6.49495e-01
-1.87286e+01,6.51473e-01
-1.86585e+01,6.53404e-01
-1.85886e+01,6.55377e-01
-1.85186e+01,6.57353e-01
-1.84485e+01,6.59277e-01
-1.83782e+01,6.61217e-01
-1.83083e+01,6.63098e-01
-1.82382e+01,6.65134e-01
-1.81682e+01,6.67082e-01
-1.80981e+01,6.69014e-01
-1.80280e+01,6.70825e-01
-1.79580e+01,6.72718e-01
-1.78880e+01,6.74560e-01
-1.78178e+01,6.76432e-01
-1.77477e+01,6.78309e-01
-1.76777e+01,6.80070e-01
-1.76075e+01,6.81850e-01
-1.75375e+01,6.83648e-01
-1.74673e+01,6.85386e-01
-1.73974e+01,6.87125e-01
-1.73273e+01,6.88848e-01
-1.72573e+01,6.90647e-01
-1.71872e+01,6.92395e-01
-1.71171e+01,6.94111e-01
-1.70470e+01,6.95814e-01
-1.69769e+01,6.97597e-01
-1.69069e+01,6.99309e-01
-1.68369e+01,7.01002e-01
-1.67669e+01,7.02717e-01
-1.66967e+01,7.04493e-01
-1.66266e+01,7.06207e-01
-1.65565e+01,7.07883e-01
-1.64865e+01,7.09555e-01
-1.64165e+01,7.11148e-01
-1.63464e+01,7.12847e-01
-1.62762e+01,7.14541e-01
-1.62062e+01,7.16197e-01
-1.61361e+01,7.17855e-01
-1.60660e+01,7.19425e-01
-1.59960e+01,7.20989e-01
-1.59259e+01,7.22573e-01
-1.58558e+01,7.24153e-01
-1.57858e+01,7.25671e-01
-1.57157e+01,7.27290e-01
-1.56457e+01,7.28835e-01
-1.55755e+01,7.30436e-01
-1.55054e+01,7.31998e-01
-1.54354e+01,7.33570e-01
-1.53654e+01,7.35052e-01
-1.52953e+01,7.36569e-01
-1.52252e+01,7.38032e-01
-1.51552e+01,7.39609e-01
-1.50851e+01,7.41156e-01
-1.50150e+01,7.42604e-01
-1.49450e+01,7.44107e-01
-1.48749e+01,7.45616e-01
-1.48047e+01,7.47078e-01
-1.47348e+01,7.48468e-01
-1.46647e+01,7.49956e-01
-1.45946e+01,7.51440e-01
-1.45245e+01,7.52978e-01
-1.44545e+01,7.54451e-01
-1.43843e+01,7.55930e-01
-1.43143e+01,7.57403e-01
-1.42442e+01,7.58783e-01
-1.41743e+01,7.60187e-01
-1.41041e+01,7.61581e-01
-1.40340e+01,7.63066e-01
-1.39640e+01,7.64475e-01
-1.38938e+01,7.65895e-01
-1.38239e+01,7.67338e-01
-1.37537e+01,7.68757e-01
-1.36836e+01,7.70199e-01
-1.36136e+01,7.71574e-01
-1.35435e+01,7.72984e-01
-1.34735e+01,7.74373e-01
-1.34034e+01,7.75827e-01
-1.33335e+01,7.77244e-01
-1.32632e+01,7.78593e-01
-1.31932e+01,7.79946e-01
-1.31231e+01,7.81298e-01
-1.30531e+01,7.82763e-01
-1.29830e+01,7.84127e-01
-1.29129e+01,7.85477e-01
-1.28428e+01,7.86869e-01
-1.27728e+01,7.88230e-01
-1.27027e+01,7.89595e-01
-1.26327e+01,7.90931e-01
-1.25626e+01,7.92252e-01
-1.24925e+01,7.93601e-01
-1.24225e+01,7.94974e-01
-1.23524e+01,7.96217e-01
-1.22823e+01,7.97548e-01
-1.22122e+01,7.98791e-01
-1.21421e+01,8.00106e-01
-1.20722e+01,8.01360e-01
-1.20020e+01,8.02663e-01
-1.19320e+01,8.03938e-01
-1.18619e+01,8.05213e-01
-1.17918e+01,8.06512e-01
-1.17217e+01,8.07811e-01
-1.16517e+01,8.09115e-01
-1.15816e+01,8.10433e-01
-1.15114e+01,8.11738e-01
-1.14415e+01,8.12993e-01
-1.13714e+01,8.14283e-01
-1.13013e+01,8.15557e-01
-1.12312e+01,8.16844e-01
-1.11612e+01,8.18171e-01
-1.10910e+01,8.19445e-01
-1.10209e+01,8.20738e-01
-1.09510e+01,8.22065e-01
-1.08809e+01,8.23297e-01
-1.08108e+01,8.24573e-01
-1.07407e+01,8.25803e-01
-1.06707e+01,8.27082e-01
-1.06006e+01,8.28335e-01
-1.05306e+01,8.29580e-01
-1.04605e+01,8.30819e-01
-1.03904e+01,8.32046e-01
-1.03203e+01,8.33320e-01
-1.02502e+01,8.34463e-01
-1.01802e+01,8.35659e-01
-1.01101e+01,8.36897e-01
-1.00401e+01,8.38107e-01
-9.97014e+00,8.39270e-01
-9.89997e+00,8.40489e-01
-9.82967e+00,8.41649e-01
-9.75966e+00,8.42807e-01
-9.68955e+00,8.44008e-01
-9.61976e+00,8.45119e-01
-9.54951e+00,8.46336e-01
-9.47960e+00,8.47475e-01
-9.40929e+00,8.48614e-01
-9.33935e+00,8.49777e-01
-9.26942e+00,8.50958e-01
-9.19915e+00,8.52105e-01
-9.12929e+00,8.53299e-01
-9.05913e+00,8.54443e-01
-8.98906e+00,8.55617e-01
-8.91909e+00,8.56757e-01
-8.84889e+00,8.57905e-01
-8.77882e+00,8.59050e-01
-8.70858e+00,8.60161e-01
-8.63850e+00,8.61298e-01
-8.56860e+00,8.62412e-01
-8.49858e+00,8.63475e-01
-8.42846e+00,8.64599e-01
-8.35826e+00,8.65726e-01
-8.28830e+00,8.66844e-01
-8.21829e+00,8.67935e-01
-8.14826e+00,8.69064e-01
-8.07795e+00,8.70167e-01
-8.00794e+00,8.71289e-01
-7.93795e+00,8.72352e-01
-7.86775e+00,8.73497e-01
-7.79787e+00,8.74596e-01
-7.72756e+00,8.75692e-01
-7.65761e+00,8.76738e-01
-7.58777e+00,8.77800e-01
-7.51757e+00,8.78875e-01
-7.44752e+00,8.80011e-01
-7.37715e+00,8.81057e-01
-7.30721e+00,8.82101e-01
-7.23722e+00,8.83211e-01
-7.16721e+00,8.84243e-01
-7.09720e+00,8.85293e-01
-7.02699e+00,8.86300e-01
-6.95703e+00,8.87373e-01
-6.88691e+00,8.88400e-01
-6.81686e+00,8.89434e-01
-6.74690e+00,8.90477e-01
-6.67663e+00,8.91569e-01
-6.60668e+00,8.92669e-01
-6.53647e+00,8.93718e-01
-6.46642e+00,8.94719e-01
-6.39634e+00,8.95773e-01
-6.32625e+00,8.96799e-01
-6.25618e+00,8.97869e-01
-6.18614e+00,8.98947e-01
-6.11615e+00,8.99978e-01
-6.04604e+00,9.00985e-01
-5.97601e+00,9.02062e-01
-5.90591e+00,9.03111e-01
-5.83576e+00,9.04122e-01
-5.76574e+00,9.05181e-01
-5.69554e+00,9.06171e-01
-5.62567e+00,9.07172e-01
-5.55565e+00,9.08201e-01
-5.48551e+00,9.09147e-01
-5.41543e+00,9.10130e-01
-5.34528e+00,9.11138e-01
-5.27521e+00,9.12074e-01
-5.20525e+00,9.13085e-01
-5.13513e+00,9.14055e-01
-5.06500e+00,9.15030e-01
-4.99503e+00,9.15981e-01
-4.92495e+00,9.16936e-01
-4.85492e+00,9.17904e-01
-4.78483e+00,9.18823e-01
-4.71469e+00,9.19789e-01
-4.64465e+00,9.20791e-01
-4.57461e+00,9.21775e-01
-4.50445e+00,9.22757e-01
-4.43444e+00,9.23689e-01
-4.36436e+00,9.24682e-01
-4.29434e+00,9.25660e-01
-4.22416e+00,9.26577e-01
-4.15420e+00,9.27503e-01
-4.08412e+00,9.28477e-01
-4.01406e+00,9.29382e-01
-3.94393e+00,9.30256e-01
-3.87386e+00,9.31192e-01
-3.80385e+00,9.32066e-01
-3.73372e+00,9.32957e-01
-3.66370e+00,9.33850e-01
-3.59360e+00,9.34757e-01
-3.52353e+00,9.35616e-01
-3.45352e+00,9.36511e-01
-3.38339e+00,9.37426e-01
-3.31335e+00,9.38253e-01
-3.24332e+00,9.39097e-01
-3.17323e+00,9.39973e-01
-3.10318e+00,9.40827e-01
-3.03312e+00,9.41687e-01
-2.96296e+00,9.42553e-01
-2.89290e+00,9.43394e-01
-2.82288e+00,9.44281e-01
-2.75265e+00,9.45131e-01
-2.68266e+00,9.46003e-01
-2.61267e+00,9.46829e-01
-2.54254e+00,9.47668e-01
-2.47245e+00,9.48432e-01
-2.40257e+00,9.49240e-01
-2.33230e+00,9.50117e-01
-2.26228e+00,9.50880e-01
-2.19222e+00,9.51709e-01
-2.12221e+00,9.52539e-01
-2.05205e+00,9.53304e-01
-1.98199e+00,9.54100e-01
-1.91188e+00,9.54936e-01
-1.84177e+00,9.55779e-01
-1.77178e+00,9.56593e-01
-1.70175e+00,9.57334e-01
-1.63163e+00,9.58137e-01
-1.56157e+00,9.58908e-01
-1.49146e+00,9.59619e-01
-1.42131e+00,9.60375e-01
-1.35127e+00,9.61063e-01
-1.28118e+00,9.61805e-01
-1.21116e+00,9.62538e-01
-1.14113e+00,9.63271e-01
-1.07099e+00,9.63917e-01
-1.00119e+00,9.64611e-01
-9.30942e-01,9.65350e-01
-8.60749e-01,9.66044e-01
-7.90736e-01,9.66741e-01
-7.20910e-01,9.67433e-01
-6.50624e-01,9.68138e-01
-5.80614e-01,9.68822e-01
-5.10494e-01,9.69479e-01
-4.40334e-01,9.70083e-01
-3.70438e-01,9.70736e-01
-3.00392e-01,9.71438e-01
-2.30222e-01,9.72073e-01
-1.60311e-01,9.72728e-01
-9.01773e-02,9.73363e-01
-2.00236e-02,9.73971e-01
5.00882e-02,9.74594e-01
1.19931e-01,9.75167e-01
1.90332e-01,9.75741e-01
2.60427e-01,9.76337e-01
3.30214e-01,9.76930e-01
4.00482e-01,9.77524e-01
4.70411e-01,9.78086e-01
5.40382e-01,9.78631e-01
6.10753e-01,9.79201e-01
6.80745e-01,9.79735e-01
7.50723e-01,9.80308e-01
8.20669e-01,9.80793e-01
8.90923e-01,9.81319e-01
9.60754e-01,9.81795e-01
1.03119e+00,9.82273e-01
1.10118e+00,9.82783e-01
1.17106e+00,9.83258e-01
1.24113e+00,9.83711e-01
1.31137e+00,9.84204e-01
1.38113e+00,9.84679e-01
1.45134e+00,9.85130e-01
1.52166e+00,9.85555e-01
1.59146e+00,9.85980e-01
1.66164e+00,9.86396e-01
1.73186e+00,9.86852e-01
1.80155e+00,9.87281e-01
1.87182e+00,9.87721e-01
1.94181e+00,9.88181e-01
2.01206e+00,9.88576e-01
2.08199e+00,9.88983e-01
2.15214e+00,9.89370e-01
2.22248e+00,9.89791e-01
2.29247e+00,9.90144e-01
2.36235e+00,9.90497e-01
2.43237e+00,9.90827e-01
2.50249e+00,9.91181e-01
2.57222e+00,9.91494e-01
2.64275e+00,9.91798e-01
2.71261e+00,9.92095e-01
2.78296e+00,9.92379e-01
2.85287e+00,9.92671e-01
2.92278e+00,9.92960e-01
2.99289e+00,9.93246e-01
3.06275e+00,9.93516e-01
3.13277e+00,9.93796e-01
3.20312e+00,9.94042e-01
3.27298e+00,9.94291e-01
3.34313e+00,9.94553e-01
3.41395e+00,9.94780e-01
3.48402e+00,9.95014e-01
3.55356e+00,9.95218e-01
3.62369e+00,9.95431e-01
3.69346e+00,9.95642e-01
3.76413e+00,9.95857e-01
3.83384e+00,9.96045e-01
3.90387e+00,9.96224e-01
3.97349e+00,9.96431e-01
4.04423e+00,9.96598e-01
4.11401e+00,9.96754e-01
4.18417e+00,9.96919e-01
4.25420e+00,9.97066e-01
4.32456e+00,9.97206e-01
4.39443e+00,9.97346e-01
4.46444e+00,9.97474e-01
4.53441e+00,9.97603e-01
4.60447e+00,9.97728e-01
4.67490e+00,9.97857e-01
4.74377e+00,9.97977e-01
4.81443e+00,9.98084e-01
4.88494e+00,9.98215e-01
4.95558e+00,9.98308e-01
5.02509e+00,9.98405e-01
5.09619e+00,9.98511e-01
5.16535e+00,9.98604e-01
5.23512e+00,9.98697e-01
5.30507e+00,9.98768e-01
5.37580e+00,9.98834e-01
5.44576e+00,9.98928e-01
5.51584e+00,9.98996e-01
5.58637e+00,9.99070e-01
5.65482e+00,9.99123e-01
5.72604e+00,9.99188e-01
5.79555e+00,9.99246e-01
5.86610e+00,9.99296e-01
5.93596e+00,9.99349e-01
6.00679e+00,9.99400e-01
6.07605e+00,9.99441e-01
6.14560e+00,9.99472e-01
6.21581e+00,9.99519e-01
6.28277e+00,9.99553e-01
6.35635e+00,9.99584e-01
6.42692e+00,9.99621e-01
6.49734e+00,9.99650e-01
6.56635e+00,9.99674e-01
6.63833e+00,9.99701e-01
6.70469e+00,9.99723e-01
6.77598e+00,9.99751e-01
6.84603e+00,9.99778e-01
6.92662e+00,9.99802e-01
6.98683e+00,9.99815e-01
7.06018e+00,9.99833e-01
7.11655e+00,9.99848e-01
7.20060e+00,9.99864e-01
7.26792e+00,9.99877e-01
7.33823e+00,9.99887e-01
7.40600e+00,9.99894e-01
7.47606e+00,9.99906e-01
7.54654e+00,9.99913e-01
7.61883e+00,9.99921e-01
7.69030e+00,9.99924e-01
7.75822e+00,9.99936e-01
7.81411e+00,9.99940e-01
7.89609e+00,9.99942e-01
7.97233e+00,9.99948e-01
8.03416e+00,9.99954e-01
8.11588e+00,9.99959e-01
8.18140e+00,9.99964e-01
8.24243e+00,9.99971e-01
8.37121e+00,9.99972e-01
8.38320e+00,9.99974e-01
8.45730e+00,9.99977e-01
8.53467e+00,9.99980e-01
8.61499e+00,9.99983e-01
8.67232e+00,9.99985e-01
8.74951e+00,9.99987e-01
8.80116e+00,9.99991e-01
8.91939e+00,9.99992e-01
8.95826e+00,9.99993e-01
9.02443e+00,9.99994e-01
9.10042e+00,9.99996e-01
9.10042e+00,9.99996e-01
9.22175e+00,9.99997e-01
9.28012e+00,9.99998e-01


==> sampled-snr-drm-opt-120-816.dat <==
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.63827e+01,0.00000e+00
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.58503e+01,1.00000e-06
-2.55284e+01,2.00000e-06
-2.55284e+01,2.00000e-06
-2.55284e+01,2.00000e-06
-2.55284e+01,2.00000e-06
-2.55284e+01,2.00000e-06
-2.55284e+01,2.00000e-06
-2.53760e+01,3.00000e-06
-2.53760e+01,3.00000e-06
-2.53760e+01,3.00000e-06
-2.53760e+01,3.00000e-06
-2.52288e+01,7.00000e-06
-2.52288e+01,7.00000e-06
-2.52288e+01,7.00000e-06
-2.50864e+01,8.00000e-06
-2.50864e+01,8.00000e-06
-2.50864e+01,8.00000e-06
-2.50864e+01,8.00000e-06
-2.49485e+01,9.00000e-06
-2.49485e+01,9.00000e-06
-2.49485e+01,9.00000e-06
-2.48149e+01,1.20000e-05
-2.48149e+01,1.20000e-05
-2.48149e+01,1.20000e-05
-2.48149e+01,1.20000e-05
-2.46852e+01,1.30000e-05
-2.46852e+01,1.30000e-05
-2.46852e+01,1.30000e-05
-2.45593e+01,1.40000e-05
-2.45593e+01,1.40000e-05
-2.45593e+01,1.40000e-05
-2.44370e+01,1.60000e-05
-2.44370e+01,1.60000e-05
-2.44370e+01,1.60000e-05
-2.43180e+01,1.90000e-05
-2.43180e+01,1.90000e-05
-2.43180e+01,1.90000e-05
-2.42022e+01,2.10000e-05
-2.42022e+01,2.10000e-05
-2.42022e+01,2.10000e-05
-2.40894e+01,2.40000e-05
-2.40894e+01,2.40000e-05
-2.40894e+01,2.40000e-05
-2.39794e+01,2.80000e-05
-2.39794e+01,2.80000e-05
-2.38722e+01,3.00000e-05
-2.38722e+01,3.00000e-05
-2.38722e+01,3.00000e-05
-2.37675e+01,3.40000e-05
-2.37675e+01,3.40000e-05
-2.36653e+01,4.50000e-05
-2.36653e+01,4.50000e-05
-2.36653e+01,4.50000e-05
-2.35655e+01,4.60000e-05
-2.35655e+01,4.60000e-05
-2.34679e+01,5.40000e-05
-2.34679e+01,5.40000e-05
-2.34679e+01,5.40000e-05
-2.33724e+01,6.40000e-05
-2.33724e+01,6.40000e-05
-2.32790e+01,7.10000e-05
-2.32790e+01,7.10000e-05
-2.32790e+01,7.10000e-05
-2.31876e+01,8.10000e-05
-2.31876e+01,8.10000e-05
-2.30980e+01,9.70000e-05
-2.30980e+01,9.70000e-05
-2.30103e+01,1.09000e-04
-2.30103e+01,1.09000e-04
-2.29243e+01,1.23000e-04
-2.29243e+01,1.23000e-04
-2.28400e+01,1.37000e-04
-2.28400e+01,1.37000e-04
-2.27572e+01,1.47000e-04
-2.27572e+01,1.47000e-04
-2.26761e+01,1.64000e-04
-2.26761e+01,1.64000e-04
-2.25964e+01,1.77000e-04
-2.25964e+01,1.77000e-04
-2.25181e+01,1.91000e-04
-2.25181e+01,1.91000e-04
-2.24413e+01,2.06000e-04
-2.24413e+01,2.06000e-04
-2.23657e+01,2.27000e-04
-2.23657e+01,2.27000e-04
-2.22915e+01,2.44000e-04
-2.22915e+01,2.44000e-04
-2.22185e+01,2.64000e-04
-2.22185e+01,2.64000e-04
-2.21467e+01,2.82000e-04
-2.21467e+01,2.82000e-04
-2.20761e+01,3.04000e-04
-2.20066e+01,3.24000e-04
-2.20066e+01,3.24000e-04
-2.19382e+01,3.54000e-04
-2.19382e+01,3.54000e-04
-2.18709e+01,3.86000e-04
-2.18046e+01,4.16000e-04
-2.18046e+01,4.16000e-04
-2.17393e+01,4.54000e-04
-2.17393e+01,4.54000e-04
-2.16749e+01,4.84000e-04
-2.16115e+01,5.12000e-04
-2.16115e+01,5.12000e-04
-2.15490e+01,5.60000e-04
-2.14874e+01,5.91000e-04
-2.14874e+01,5.91000e-04
-2.14267e+01,6.25000e-04
-2.13668e+01,6.58000e-04
-2.13668e+01,6.58000e-04
-2.13077e+01,6.87000e-04
-2.12494e+01,7.33000e-04
-2.12494e+01,7.33000e-04
-2.11919e+01,7.68000e-04
-2.11351e+01,8.13000e-04
-2.11351e+01,8.13000e-04
-2.10791e+01,8.69000e-04
-2.10237e+01,9.16000e-04
-2.09691e+01,9.72000e-04
-2.09691e+01,9.72000e-04
-2.09151e+01,1.01900e-03
-2.08619e+01,1.07100e-03
-2.08092e+01,1.13500e-03
-2.08092e+01,1.13500e-03
-2.07572e+01,1.19400e-03
-2.07058e+01,1.26000e-03
-2.06550e+01,1.32300e-03
-2.06550e+01,1.32300e-03
-2.06048e+01,1.39500e-03
-2.05552e+01,1.46900e-03
-2.05061e+01,1.54800e-03
-2.04576e+01,1.63500e-03
-2.04096e+01,1.71100e-03
-2.04096e+01,1.71100e-03
-2.03621e+01,1.79800e-03
-2.03152e+01,1.89400e-03
-2.02687e+01,1.98600e-03
-2.02228e+01,2.06300e-03
-2.01773e+01,2.16200e-03
-2.01323e+01,2.27000e-03
-2.01323e+01,2.27000e-03
-2.00877e+01,2.36000e-03
-2.00436e+01,2.46700e-03
-2.00000e+01,2.57100e-03
-1.99568e+01,2.70100e-03
-1.99140e+01,2.80900e-03
-1.98716e+01,2.92200e-03
-1.98297e+01,3.03300e-03
-1.97881e+01,3.14400e-03
-1.97469e+01,3.24200e-03
-1.97062e+01,3.34500e-03
-1.96658e+01,3.45100e-03
-1.96257e+01,3.56400e-03
-1.95861e+01,3.69100e-03
-1.95468e+01,3.84200e-03
-1.95078e+01,3.97300e-03
-1.94692e+01,4.10100e-03
-1.94310e+01,4.22900e-03
-1.93930e+01,4.36600e-03
-1.93554e+01,4.52800e-03
-1.93181e+01,4.68800e-03
-1.92812e+01,4.83600e-03
-1.92445e+01,4.99300e-03
-1.91721e+01,5.37700e-03
-1.91364e+01,5.53700e-03
-1.91009e+01,5.71900e-03
-1.90658e+01,5.87800e-03
-1.90309e+01,6.02900e-03
-1.89963e+01,6.19800e-03
-1.89620e+01,6.38500e-03
-1.88941e+01,6.76700e-03
-1.88606e+01,6.95200e-03
-1.88273e+01,7.14600e-03
-1.87943e+01,7.31500e-03
-1.87615e+01,7.50000e-03
-1.86967e+01,7.92900e-03
-1.86646e+01,8.12200e-03
-1.86328e+01,8.33600e-03
-1.86012e+01,8.56700e-03
-1.85387e+01,9.01200e-03
-1.85078e+01,9.22400e-03
-1.84771e+01,9.46800e-03
-1.84164e+01,9.93900e-03
-1.83863e+01,1.01980e-02
-1.83565e+01,1.04370e-02
-1.82974e+01,1.08990e-02
-1.82681e+01,1.11500e-02
-1.82391e+01,1.13960e-02
-1.81816e+01,1.19370e-02
-1.81531e+01,1.22170e-02
-1.80967e+01,1.27330e-02
-1.80688e+01,1.30070e-02
-1.80410e+01,1.32580e-02
-1.79860e+01,1.38020e-02
-1.79588e+01,1.40960e-02
-1.79048e+01,1.46360e-02
-1.78781e+01,1.49570e-02
-1.78252e+01,1.55600e-02
-1.77989e+01,1.58550e-02
-1.77469e+01,1.64840e-02
-1.76955e+01,1.70890e-02
-1.76700e+01,1.74080e-02
-1.76195e+01,1.80760e-02
-1.75945e+01,1.84140e-02
-1.75449e+01,1.91090e-02
-1.74958e+01,1.97470e-02
-1.74715e+01,2.00830e-02
-1.74232e+01,2.07850e-02
-1.73993e+01,2.11520e-02
-1.73518e+01,2.18640e-02
-1.73049e+01,2.26030e-02
-1.72584e+01,2.33290e-02
-1.72354e+01,2.37210e-02
-1.71897e+01,2.44780e-02
-1.71444e+01,2.52360e-02
-1.70997e+01,2.60700e-02
-1.70774e+01,2.64610e-02
-1.70333e+01,2.71580e-02
-1.69897e+01,2.79150e-02
-1.69465e+01,2.87360e-02
-1.69037e+01,2.95590e-02
-1.68613e+01,3.04220e-02
-1.68194e+01,3.12490e-02
-1.67778e+01,3.20990e-02
-1.67366e+01,3.29450e-02
-1.67162e+01,3.34050e-02
-1.66756e+01,3.42360e-02
-1.66354e+01,3.51230e-02
-1.65956e+01,3.60130e-02
-1.65561e+01,3.69130e-02
-1.64975e+01,3.82750e-02
-1.64589e+01,3.91560e-02
-1.64207e+01,4.01310e-02
-1.63827e+01,4.10880e-02
-1.63451e+01,4.20690e-02
-1.63078e+01,4.30130e-02
-1.62709e+01,4.39820e-02
-1.62342e+01,4.49530e-02
-1.61798e+01,4.63810e-02
-1.61439e+01,4.73830e-02
-1.61083e+01,4.84360e-02
-1.60730e+01,4.94140e-02
-1.60206e+01,5.09130e-02
-1.59860e+01,5.18810e-02
-1.59517e+01,5.28670e-02
-1.59007e+01,5.43970e-02
-1.58670e+01,5.55300e-02
-1.58336e+01,5.65920e-02
-1.57840e+01,5.81500e-02
-1.57512e+01,5.91920e-02
-1.57025e+01,6.07810e-02
-1.56703e+01,6.19340e-02
-1.56225e+01,6.36020e-02
-1.55909e+01,6.47580e-02
-1.55440e+01,6.64560e-02
-1.55129e+01,6.76220e-02
-1.54668e+01,6.92900e-02
-1.54212e+01,7.10790e-02
-1.53910e+01,7.22370e-02
-1.53462e+01,7.40110e-02
-1.53018e+01,7.57050e-02
-1.52724e+01,7.68850e-02
-1.52288e+01,7.85700e-02
-1.51856e+01,8.03470e-02
-1.51428e+01,8.21620e-02
-1.51004e+01,8.40070e-02
-1.50585e+01,8.57410e-02
-1.50307e+01,8.69530e-02
-1.49894e+01,8.87310e-02
-1.49485e+01,9.05360e-02
-1.49080e+01,9.23130e-02
-1.48678e+01,9.42230e-02
-1.48280e+01,9.60770e-02
-1.47886e+01,9.79610e-02
-1.47496e+01,9.98580e-02
-1.47108e+01,1.01725e-01
-1.46597e+01,1.04284e-01
-1.46218e+01,1.06187e-01
-1.45842e+01,1.08136e-01
-1.45469e+01,1.10112e-01
-1.45100e+01,1.12051e-01
-1.44612e+01,1.14565e-01
-1.44249e+01,1.16552e-01
-1.43890e+01,1.18534e-01
-1.43415e+01,1.21086e-01
-1.43063e+01,1.23049e-01
-1.42597e+01,1.25634e-01
-1.42251e+01,1.27579e-01
-1.41794e+01,1.30178e-01
-1.41454e+01,1.32177e-01
-1.41005e+01,1.34834e-01
-1.40671e+01,1.36831e-01
-1.40230e+01,1.39489e-01
-1.39794e+01,1.42199e-01
-1.39469e+01,1.44198e-01
-1.39041e+01,1.46794e-01
-1.38616e+01,1.49549e-01
-1.38195e+01,1.52254e-01
-1.37882e+01,1.54302e-01
-1.37469e+01,1.57024e-01
-1.37059e+01,1.59736e-01
-1.36653e+01,1.62475e-01
-1.36251e+01,1.65202e-01
-1.35853e+01,1.68016e-01
-1.35458e+01,1.70686e-01
-1.35067e+01,1.73356e-01
-1.34679e+01,1.76218e-01
-1.34199e+01,1.79668e-01
-1.33819e+01,1.82400e-01
-1.33442e+01,1.85013e-01
-1.33068e+01,1.87764e-01
-1.32606e+01,1.91168e-01
-1.32239e+01,1.93893e-01
-1.31876e+01,1.96712e-01
-1.31426e+01,2.00077e-01
-1.31069e+01,2.02781e-01
-1.30627e+01,2.06148e-01
-1.30190e+01,2.09505e-01
-1.29843e+01,2.12276e-01
-1.29414e+01,2.15728e-01
-1.28988e+01,2.19123e-01
-1.28651e+01,2.21866e-01
-1.28233e+01,2.25249e-01
-1.27819e+01,2.28626e-01
-1.27409e+01,2.31860e-01
-1.27003e+01,2.35280e-01
-1.26600e+01,2.38657e-01
-1.26201e+01,2.42069e-01
-1.25806e+01,2.45455e-01
-1.25414e+01,2.48788e-01
-1.25026e+01,2.52161e-01
-1.24642e+01,2.55407e-01
-1.24260e+01,2.58710e-01
-1.23807e+01,2.62737e-01
-1.23433e+01,2.66036e-01
-1.22988e+01,2.70023e-01
-1.22621e+01,2.73366e-01
-1.22257e+01,2.76663e-01
-1.21824e+01,2.80551e-01
-1.21396e+01,2.84460e-01
-1.21042e+01,2.87720e-01
-1.20621e+01,2.91675e-01
-1.20204e+01,2.95613e-01
-1.19791e+01,2.99553e-01
-1.19450e+01,3.02692e-01
-1.19044e+01,3.06558e-01
-1.18642e+01,3.10378e-01
-1.18243e+01,3.14090e-01
-1.17849e+01,3.17815e-01
-1.17393e+01,3.22171e-01
-1.17005e+01,3.25870e-01
-1.16622e+01,3.29685e-01
-1.16241e+01,3.33331e-01
-1.15802e+01,3.37546e-01
-1.15428e+01,3.41273e-01
-1.14997e+01,3.45574e-01
-1.14630e+01,3.49151e-01
-1.14206e+01,3.53412e-01
-1.13787e+01,3.57723e-01
-1.13430e+01,3.61371e-01
-1.13018e+01,3.65592e-01
-1.12610e+01,3.69714e-01
-1.12205e+01,3.73873e-01
-1.11805e+01,3.77971e-01
-1.11407e+01,3.81973e-01
-1.11014e+01,3.85948e-01
-1.10624e+01,3.90070e-01
-1.10237e+01,3.94123e-01
-1.09800e+01,3.98704e-01
-1.09420e+01,4.02645e-01
-1.08991e+01,4.07223e-01
-1.08619e+01,4.11194e-01
-1.08197e+01,4.15634e-01
-1.07831e+01,4.19456e-01
-1.07417e+01,4.23935e-01
-1.07007e+01,4.28441e-01
-1.06601e+01,4.32788e-01
-1.06198e+01,4.37075e-01
-1.05799e+01,4.41356e-01
-1.05404e+01,4.45506e-01
-1.05012e+01,4.49820e-01
-1.04624e+01,4.54029e-01
-1.04191e+01,4.58802e-01
-1.03810e+01,4.62963e-01
-1.03386e+01,4.67504e-01
-1.03012e+01,4.71506e-01
-1.02595e+01,4.75987e-01
-1.02182e+01,4.80330e-01
-1.01818e+01,4.84188e-01
-1.01412e+01,4.88550e-01
-1.01011e+01,4.92869e-01
-1.00612e+01,4.97147e-01
-1.00218e+01,5.01363e-01
-9.97834e+00,5.05991e-01
-9.93962e+00,5.10227e-01
-9.90124e+00,5.14509e-01
-9.85900e+00,5.19143e-01
-9.82132e+00,5.23238e-01
-9.77984e+00,5.27778e-01
-9.73875e+00,5.32317e-01
-9.69805e+00,5.36723e-01
-9.65773e+00,5.41138e-01
-9.61777e+00,5.45451e-01
-9.57818e+00,5.49646e-01
-9.53895e+00,5.53951e-01
-9.50007e+00,5.58091e-01
-9.45770e+00,5.62730e-01
-9.41954e+00,5.66896e-01
-9.37794e+00,5.71391e-01
-9.34047e+00,5.75428e-01
-9.29962e+00,5.79889e-01
-9.25915e+00,5.84352e-01
-9.21906e+00,5.88591e-01
-9.17933e+00,5.92940e-01
-9.13996e+00,5.97194e-01
-9.09742e+00,6.01821e-01
-9.05878e+00,6.05907e-01
-9.02049e+00,6.10025e-01
-8.97909e+00,6.14438e-01
-8.93809e+00,6.18772e-01
-8.89747e+00,6.23040e-01
-8.85723e+00,6.27291e-01
-8.81735e+00,6.31536e-01
-8.77784e+00,6.35608e-01
-8.73869e+00,6.39766e-01
-8.69988e+00,6.43892e-01
-8.65823e+00,6.48423e-01
-8.62013e+00,6.52361e-01
-8.57924e+00,6.56687e-01
-8.53872e+00,6.60931e-01
-8.49858e+00,6.65068e-01
-8.45880e+00,6.69098e-01
-8.41939e+00,6.73141e-01
-8.37734e+00,6.77305e-01
-8.33866e+00,6.81256e-01
-8.29738e+00,6.85449e-01
-8.25940e+00,6.89315e-01
-8.21887e+00,6.93312e-01
-8.17871e+00,6.97302e-01
-8.13892e+00,7.01253e-01
-8.09949e+00,7.05053e-01
-8.05763e+00,7.09167e-01
-8.01893e+00,7.12907e-01
-7.97784e+00,7.16925e-01
-7.93714e+00,7.20709e-01
-7.89681e+00,7.24612e-01
-7.85686e+00,7.28380e-01
-7.81727e+00,7.32144e-01
-7.77804e+00,7.35844e-01
-7.73658e+00,7.39779e-01
-7.69807e+00,7.43316e-01
-7.65736e+00,7.47053e-01
-7.61703e+00,7.50704e-01
-7.57707e+00,7.54362e-01
-7.53748e+00,7.57876e-01
-7.49824e+00,7.61429e-01
-7.45694e+00,7.65095e-01
-7.41842e+00,7.68379e-01
-7.37786e+00,7.72047e-01
-7.33768e+00,7.75580e-01
-7.29787e+00,7.79068e-01
-7.25611e+00,7.82742e-01
-7.21704e+00,7.86063e-01
-7.17604e+00,7.89427e-01
-7.13768e+00,7.92596e-01
-7.09743e+00,7.95962e-01
-7.05754e+00,7.99131e-01
-7.01802e+00,8.02283e-01
-6.97669e+00,8.05708e-01
-6.93789e+00,8.08874e-01
-6.89732e+00,8.12020e-01
-6.85711e+00,8.15203e-01
-6.81728e+00,8.18372e-01
-6.77781e+00,8.21410e-01
-6.73664e+00,8.24541e-01
-6.69586e+00,8.27559e-01
-6.65747e+00,8.30477e-01
-6.61743e+00,8.33514e-01
-6.57577e+00,8.36690e-01
-6.53647e+00,8.39530e-01
-6.49558e+00,8.42518e-01
-6.45699e+00,8.45301e-01
-6.41684e+00,8.48045e-01
-6.37706e+00,8.50854e-01
-6.33577e+00,8.53684e-01
-6.29672e+00,8.56337e-01
-6.25618e+00,8.59104e-01
-6.21602e+00,8.61817e-01
-6.17623e+00,8.64466e-01
-6.13679e+00,8.66949e-01
-6.09595e+00,8.69549e-01
-6.05548e+00,8.72150e-01
-6.01539e+00,8.74749e-01
-5.97567e+00,8.77242e-01
-5.93630e+00,8.79733e-01
-5.89560e+00,8.82238e-01
-5.85528e+00,8.84691e-01
-5.81533e+00,8.87110e-01
-5.77574e+00,8.89494e-01
-5.73651e+00,8.91801e-01
-5.69602e+00,8.94071e-01
-5.65591e+00,8.96376e-01
-5.61616e+00,8.98473e-01
-5.57520e+00,9.00739e-01
-5.53618e+00,9.02878e-01
-5.49597e+00,9.05066e-01
-5.45613e+00,9.07118e-01
-5.41513e+00,9.09216e-01
-5.37602e+00,9.11221e-01
-5.33577e+00,9.13217e-01
-5.29590e+00,9.15188e-01
-5.25492e+00,9.17152e-01
-5.21578e+00,9.19005e-01
-5.17555e+00,9.20862e-01
-5.13570e+00,9.22744e-01
-5.09480e+00,9.24644e-01
-5.05567e+00,9.26435e-01
-5.01552e+00,9.28243e-01
-4.97436e+00,9.30063e-01
-4.93495e+00,9.31803e-01
-4.89455e+00,9.33524e-01
-4.85452e+00,9.35169e-01
-4.81486e+00,9.36798e-01
-4.77425e+00,9.38465e-01
-4.73531e+00,9.39986e-01
-4.69416e+00,9.41613e-01
-4.65466e+00,9.43073e-01
-4.61426e+00,9.44536e-01
-4.57424e+00,9.45968e-01
-4.53457e+00,9.47433e-01
-4.49405e+00,9.48883e-01
-4.45390e+00,9.50289e-01
-4.41411e+00,9.51602e-01
-4.37469e+00,9.52874e-01
-4.33445e+00,9.54139e-01
-4.29457e+00,9.55391e-01
-4.25390e+00,9.56614e-01
-4.21475e+00,9.57796e-01
-4.17369e+00,9.59056e-01
-4.13413e+00,9.60179e-01
-4.09381e+00,9.61329e-01
-4.05386e+00,9.62491e-01
-4.01428e+00,9.63563e-01
-3.97397e+00,9.64644e-01
-3.93404e+00,9.65714e-01
-3.89340e+00,9.66807e-01
-3.85419e+00,9.67787e-01
-3.81429e+00,9.68781e-01
-3.77372e+00,9.69726e-01
-3.73352e+00,9.70632e-01
-3.69369e+00,9.71530e-01
-3.65321e+00,9.72388e-01
-3.61411e+00,9.73289e-01
-3.57338e+00,9.74181e-01
-3.53400e+00,9.74949e-01
-3.49304e+00,9.75793e-01
-3.45342e+00,9.76586e-01
-3.41321e+00,9.77339e-01
-3.37337e+00,9.78087e-01
-3.33295e+00,9.78838e-01
-3.29290e+00,9.79607e-01
-3.25323e+00,9.80307e-01
-3.21300e+00,9.81001e-01
-3.17314e+00,9.81640e-01
-3.13274e+00,9.82279e-01
-3.09272e+00,9.82879e-01
-3.05307e+00,9.83479e-01
-3.01291e+00,9.84081e-01
-2.97311e+00,9.84664e-01
-2.93282e+00,9.85223e-01
-2.89290e+00,9.85731e-01
-2.85251e+00,9.86238e-01
-2.81249e+00,9.86742e-01
-2.77284e+00,9.87215e-01
-2.73273e+00,9.87705e-01
-2.69298e+00,9.88168e-01
-2.65280e+00,9.88572e-01
-2.61299e+00,9.89017e-01
-2.57275e+00,9.89430e-01
-2.53288e+00,9.89876e-01
-2.49260e+00,9.90278e-01
-2.45270e+00,9.90675e-01
-2.41239e+00,9.91042e-01
-2.37246e+00,9.91401e-01
-2.33215e+00,9.91750e-01
-2.29222e+00,9.92104e-01
-2.25191e+00,9.92455e-01
-2.21198e+00,9.92757e-01
-2.17241e+00,9.93041e-01
-2.13249e+00,9.93351e-01
-2.09222e+00,9.93620e-01
-2.05233e+00,9.93887e-01
-2.01211e+00,9.94133e-01
-1.97226e+00,9.94399e-01
-1.93210e+00,9.94637e-01
-1.89163e+00,9.94858e-01
-1.85153e+00,9.95079e-01
-1.81180e+00,9.95299e-01
-1.77178e+00,9.95483e-01
-1.73148e+00,9.95698e-01
-1.69155e+00,9.95899e-01
-1.65134e+00,9.96093e-01
-1.61151e+00,9.96256e-01
-1.57141e+00,9.96425e-01
-1.53168e+00,9.96576e-01
-1.49170e+00,9.96736e-01
-1.45148e+00,9.96884e-01
-1.41162e+00,9.97044e-01
-1.37153e+00,9.97195e-01
-1.33122e+00,9.97321e-01
-1.29128e+00,9.97450e-01
-1.25112e+00,9.97577e-01
-1.21134e+00,9.97698e-01
-1.17020e+00,9.97811e-01
-1.13115e+00,9.97926e-01
-1.09132e+00,9.98045e-01
-1.05130e+00,9.98130e-01
-1.01110e+00,9.98231e-01
-9.70729e-01,9.98340e-01
-9.30727e-01,9.98419e-01
-8.91089e-01,9.98515e-01
-8.50225e-01,9.98589e-01
-8.10789e-01,9.98670e-01
-7.69633e-01,9.98729e-01
-7.29891e-01,9.98807e-01
-6.90510e-01,9.98874e-01
-6.50473e-01,9.98941e-01
-6.10802e-01,9.98995e-01
-5.70499e-01,9.99045e-01
-5.30077e-01,9.99094e-01
-4.90513e-01,9.99144e-01
-4.50343e-01,9.99190e-01
-4.10541e-01,9.99233e-01
-3.72519e-01,9.99278e-01
-3.30608e-01,9.99316e-01
-2.90955e-01,9.99354e-01
-2.50280e-01,9.99400e-01
-2.10438e-01,9.99442e-01
-1.70055e-01,9.99481e-01
-1.30492e-01,9.99513e-01
-8.99556e-02,9.99542e-01
-4.97939e-02,9.99573e-01
-1.00003e-02,9.99600e-01
2.85693e-02,9.99635e-01
7.10738e-02,9.99651e-01
1.11474e-01,9.99685e-01
1.48984e-01,9.99699e-01
1.89916e-01,9.99720e-01
2.29642e-01,9.99738e-01
2.70233e-01,9.99757e-01
3.10447e-01,9.99772e-01
3.49091e-01,9.99789e-01
3.90967e-01,9.99806e-01
4.30477e-01,9.99820e-01
4.68852e-01,9.99842e-01
5.09981e-01,9.99852e-01
5.50724e-01,9.99863e-01
5.88813e-01,9.99873e-01
6.29203e-01,9.99880e-01
6.71081e-01,9.99888e-01
7.12559e-01,9.99897e-01
7.55835e-01,9.99900e-01
7.88192e-01,9.99903e-01
8.31083e-01,9.99917e-01
8.67868e-01,9.99926e-01
9.14559e-01,9.99929e-01
9.52042e-01,9.99936e-01
9.88167e-01,9.99944e-01
1.03119e+00,9.99950e-01
1.06633e+00,9.99953e-01
1.10724e+00,9.99958e-01
1.14511e+00,9.99961e-01
1.19190e+00,9.99964e-01
1.23688e+00,9.99966e-01
1.28690e+00,9.99969e-01
1.31105e+00,9.99972e-01
1.35482e+00,9.99974e-01
1.39690e+00,9.99977e-01
1.42796e+00,9.99980e-01
1.47429e+00,9.99981e-01
1.54150e+00,9.99982e-01
1.54759e+00,9.99983e-01
1.60198e+00,9.99985e-01
1.64085e+00,9.99986e-01
1.68262e+00,9.99988e-01
1.68380e+00,9.99989e-01
1.78142e+00,9.99990e-01
1.79293e+00,9.99991e-01
1.83924e+00,9.99992e-01
1.83924e+00,9.99992e-01
1.97804e+00,9.99993e-01
1.97804e+00,9.99993e-01
1.97804e+00,9.99993e-01
2.04120e+00,9.99994e-01
2.04120e+00,9.99994e-01
2.15585e+00,9.99995e-01
2.15585e+00,9.99995e-01
2.15585e+00,9.99995e-01
2.27810e+00,9.99996e-01
2.27810e+00,9.99996e-01
2.27810e+00,9.99996e-01
2.36562e+00,9.99997e-01
2.36562e+00,9.99997e-01
2.36562e+00,9.99997e-01
2.52513e+00,9.99998e-01
2.52513e+00,9.99998e-01


==> sampled-snr-drm-opt-24-22.dat <==
-4.59020e+01,0.00000e+00
-4.59020e+01,0.00000e+00
-4.59020e+01,0.00000e+00
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.55592e+01,1.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.48497e+01,2.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.24529e+01,3.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.19472e+01,4.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.13920e+01,5.00000e-06
-4.09724e+01,6.00000e-06
-4.09724e+01,6.00000e-06
-4.09724e+01,6.00000e-06
-4.09724e+01,6.00000e-06
-4.09724e+01,6.00000e-06
-4.07992e+01,7.00000e-06
-4.07992e+01,7.00000e-06
-4.07992e+01,7.00000e-06
-4.05925e+01,8.00000e-06
-4.05925e+01,8.00000e-06
-4.05925e+01,8.00000e-06
-4.05925e+01,8.00000e-06
-4.03445e+01,9.00000e-06
-4.03445e+01,9.00000e-06
-4.03445e+01,9.00000e-06
-4.02321e+01,1.00000e-05
-4.02321e+01,1.00000e-05
-4.02321e+01,1.00000e-05
-4.02321e+01,1.00000e-05
-3.98826e+01,1.10000e-05
-3.98826e+01,1.10000e-05
-3.98826e+01,1.10000e-05
-3.98826e+01,1.10000e-05
-3.98826e+01,1.10000e-05
-3.96031e+01,1.20000e-05
-3.96031e+01,1.20000e-05
-3.96031e+01,1.20000e-05
-3.96031e+01,1.20000e-05
-3.96031e+01,1.20000e-05
-3.93323e+01,1.30000e-05
-3.93323e+01,1.30000e-05
-3.93323e+01,1.30000e-05
-3.92793e+01,1.40000e-05
-3.92793e+01,1.40000e-05
-3.92793e+01,1.40000e-05
-3.89705e+01,1.50000e-05
-3.89705e+01,1.50000e-05
-3.89705e+01,1.50000e-05
-3.89221e+01,1.60000e-05
-3.89221e+01,1.60000e-05
-3.87218e+01,1.70000e-05
-3.87218e+01,1.70000e-05
-3.85849e+01,1.80000e-05
-3.85849e+01,1.80000e-05
-3.85849e+01,1.80000e-05
-3.84209e+01,1.90000e-05
-3.84209e+01,1.90000e-05
-3.83905e+01,2.00000e-05
-3.83905e+01,2.00000e-05
-3.81647e+01,2.10000e-05
-3.81647e+01,2.10000e-05
-3.81460e+01,2.20000e-05
-3.80485e+01,2.30000e-05
-3.80435e+01,2.40000e-05
-3.78236e+01,2.50000e-05
-3.78236e+01,2.50000e-05
-3.78236e+01,2.50000e-05
-3.77260e+01,2.60000e-05
-3.77260e+01,2.60000e-05
-3.77260e+01,2.60000e-05
-3.74698e+01,2.70000e-05
-3.74698e+01,2.70000e-05
-3.74698e+01,2.70000e-05
-3.73855e+01,2.90000e-05
-3.73273e+01,3.20000e-05
-3.72522e+01,3.30000e-05
-3.72522e+01,3.30000e-05
-3.71092e+01,3.40000e-05
-3.71092e+01,3.40000e-05
-3.70084e+01,3.50000e-05
-3.70084e+01,3.50000e-05
-3.69112e+01,3.60000e-05
-3.68540e+01,3.70000e-05
-3.68014e+01,3.80000e-05
-3.67240e+01,4.00000e-05
-3.67240e+01,4.00000e-05
-3.65162e+01,4.10000e-05
-3.65162e+01,4.10000e-05
-3.64817e+01,4.20000e-05
-3.64205e+01,4.70000e-05
-3.63543e+01,5.00000e-05
-3.63062e+01,5.10000e-05
-3.62470e+01,5.60000e-05
-3.61473e+01,5.70000e-05
-3.61151e+01,5.80000e-05
-3.60434e+01,6.10000e-05
-3.60417e+01,6.20000e-05
-3.59575e+01,6.30000e-05
-3.58419e+01,6.40000e-05
-3.58419e+01,6.40000e-05
-3.57725e+01,6.60000e-05
-3.57093e+01,6.70000e-05
-3.56479e+01,6.90000e-05
-3.55711e+01,7.10000e-05
-3.55419e+01,7.30000e-05
-3.54461e+01,7.50000e-05
-3.53823e+01,7.60000e-05
-3.53757e+01,7.70000e-05
-3.52751e+01,7.80000e-05
-3.52339e+01,8.20000e-05
-3.51856e+01,8.50000e-05
-3.51066e+01,8.70000e-05
-3.50848e+01,8.80000e-05
-3.49695e+01,8.90000e-05
-3.49423e+01,9.20000e-05
-3.48797e+01,9.30000e-05
-3.48061e+01,9.40000e-05
-3.47463e+01,9.60000e-05
-3.46843e+01,1.01000e-04
-3.46045e+01,1.06000e-04
-3.45724e+01,1.08000e-04
-3.45181e+01,1.09000e-04
-3.44275e+01,1.10000e-04
-3.43848e+01,1.13000e-04
-3.42990e+01,1.15000e-04
-3.42610e+01,1.18000e-04
-3.42471e+01,1.19000e-04
-3.41378e+01,1.21000e-04
-3.41155e+01,1.22000e-04
-3.40291e+01,1.25000e-04
-3.39617e+01,1.28000e-04
-3.39266e+01,1.30000e-04
-3.38342e+01,1.35000e-04
-3.38026e+01,1.41000e-04
-3.37202e+01,1.43000e-04
-3.36602e+01,1.51000e-04
-3.35968e+01,1.58000e-04
-3.35526e+01,1.65000e-04
-3.34845e+01,1.69000e-04
-3.34302e+01,1.72000e-04
-3.33593e+01,1.78000e-04
-3.33112e+01,1.82000e-04
-3.32360e+01,1.88000e-04
-3.31978e+01,1.89000e-04
-3.31393e+01,1.95000e-04
-3.30625e+01,2.03000e-04
-3.30108e+01,2.06000e-04
-3.29382e+01,2.11000e-04
-3.28906e+01,2.17000e-04
-3.28295e+01,2.21000e-04
-3.27627e+01,2.30000e-04
-3.27016e+01,2.39000e-04
-3.26372e+01,2.48000e-04
-3.25799e+01,2.50000e-04
-3.25211e+01,2.56000e-04
-3.24435e+01,2.59000e-04
-3.24029e+01,2.70000e-04
-3.23439e+01,2.81000e-04
-3.22757e+01,2.91000e-04
-3.22257e+01,3.01000e-04
-3.21624e+01,3.07000e-04
-3.20939e+01,3.17000e-04
-3.20547e+01,3.22000e-04
-3.19842e+01,3.28000e-04
-3.19272e+01,3.38000e-04
-3.18733e+01,3.43000e-04
-3.18000e+01,3.51000e-04
-3.17478e+01,3.69000e-04
-3.16849e+01,3.76000e-04
-3.16215e+01,3.87000e-04
-3.15540e+01,3.94000e-04
-3.15010e+01,4.10000e-04
-3.14411e+01,4.26000e-04
-3.13828e+01,4.37000e-04
-3.13190e+01,4.49000e-04
-3.12637e+01,4.66000e-04
-3.12075e+01,4.74000e-04
-3.11423e+01,4.85000e-04
-3.10807e+01,5.01000e-04
-3.10248e+01,5.13000e-04
-3.09661e+01,5.18000e-04
-3.08952e+01,5.27000e-04
-3.08383e+01,5.35000e-04
-3.07805e+01,5.46000e-04
-3.07130e+01,5.57000e-04
-3.06601e+01,5.75000e-04
-3.05975e+01,5.91000e-04
-3.05397e+01,6.12000e-04
-3.04801e+01,6.28000e-04
-3.04178e+01,6.50000e-04
-3.03590e+01,6.66000e-04
-3.03037e+01,6.82000e-04
-3.02380e+01,7.03000e-04
-3.01807e+01,7.24000e-04
-3.01212e+01,7.38000e-04
-3.00669e+01,7.58000e-04
-3.00005e+01,7.72000e-04
-2.99396e+01,7.97000e-04
-2.98818e+01,8.14000e-04
-2.98188e+01,8.39000e-04
-2.97588e+01,8.62000e-04
-2.96997e+01,8.86000e-04
-2.96405e+01,9.08000e-04
-2.95798e+01,9.38000e-04
-2.95199e+01,9.62000e-04
-2.94604e+01,9.91000e-04
-2.93976e+01,1.01900e-03
-2.93386e+01,1.05200e-03
-2.92790e+01,1.07900e-03
-2.92198e+01,1.10900e-03
-2.91592e+01,1.14800e-03
-2.90992e+01,1.17300e-03
-2.90368e+01,1.20500e-03
-2.89788e+01,1.24500e-03
-2.89194e+01,1.27900e-03
-2.88599e+01,1.31600e-03
-2.87982e+01,1.35000e-03
-2.87387e+01,1.38500e-03
-2.86784e+01,1.42900e-03
-2.86179e+01,1.47200e-03
-2.85580e+01,1.51100e-03
-2.84986e+01,1.54800e-03
-2.84388e+01,1.59600e-03
-2.83782e+01,1.64300e-03
-2.83183e+01,1.68500e-03
-2.82588e+01,1.73600e-03
-2.81993e+01,1.78100e-03
-2.81384e+01,1.82100e-03
-2.80774e+01,1.88100e-03
-2.80178e+01,1.93100e-03
-2.79577e+01,1.97900e-03
-2.78995e+01,2.04400e-03
-2.78373e+01,2.08900e-03
-2.77775e+01,2.15500e-03
-2.77175e+01,2.21900e-03
-2.76579e+01,2.28500e-03
-2.75958e+01,2.35500e-03
-2.75370e+01,2.41800e-03
-2.74780e+01,2.48300e-03
-2.74175e+01,2.56100e-03
-2.73568e+01,2.62200e-03
-2.72972e+01,2.68300e-03
-2.72372e+01,2.75600e-03
-2.71770e+01,2.82600e-03
-2.71177e+01,2.91100e-03
-2.70571e+01,2.98800e-03
-2.69975e+01,3.07200e-03
-2.69364e+01,3.15800e-03
-2.68770e+01,3.24300e-03
-2.68169e+01,3.34000e-03
-2.67576e+01,3.42900e-03
-2.66967e+01,3.51000e-03
-2.66372e+01,3.60900e-03
-2.65768e+01,3.71000e-03
-2.65164e+01,3.81700e-03
-2.64566e+01,3.89100e-03
-2.63965e+01,3.97900e-03
-2.63363e+01,4.10000e-03
-2.62759e+01,4.21000e-03
-2.62162e+01,4.32500e-03
-2.61557e+01,4.43000e-03
-2.60952e+01,4.55400e-03
-2.60363e+01,4.67700e-03
-2.59765e+01,4.81700e-03
-2.59157e+01,4.93200e-03
-2.58559e+01,5.04400e-03
-2.57955e+01,5.18900e-03
-2.57359e+01,5.31300e-03
-2.56758e+01,5.43300e-03
-2.56157e+01,5.59200e-03
-2.55556e+01,5.74300e-03
-2.54955e+01,5.87700e-03
-2.54354e+01,6.02400e-03
-2.53751e+01,6.19900e-03
-2.53150e+01,6.35200e-03
-2.52557e+01,6.51900e-03
-2.51956e+01,6.68300e-03
-2.51351e+01,6.85700e-03
-2.50751e+01,7.04400e-03
-2.50151e+01,7.22600e-03
-2.49549e+01,7.37900e-03
-2.48948e+01,7.57500e-03
-2.48348e+01,7.77800e-03
-2.47741e+01,7.99300e-03
-2.47148e+01,8.19000e-03
-2.46547e+01,8.43500e-03
-2.45946e+01,8.64400e-03
-2.45348e+01,8.89400e-03
-2.44745e+01,9.14500e-03
-2.44145e+01,9.37700e-03
-2.43543e+01,9.59400e-03
-2.42942e+01,9.84400e-03
-2.42343e+01,1.01060e-02
-2.41743e+01,1.03730e-02
-2.41143e+01,1.06500e-02
-2.40540e+01,1.09530e-02
-2.39940e+01,1.12350e-02
-2.39340e+01,1.15290e-02
-2.38739e+01,1.18360e-02
-2.38136e+01,1.21190e-02
-2.37538e+01,1.24710e-02
-2.36937e+01,1.27820e-02
-2.36336e+01,1.31240e-02
-2.35737e+01,1.34740e-02
-2.35136e+01,1.38440e-02
-2.34535e+01,1.42130e-02
-2.33934e+01,1.45910e-02
-2.33332e+01,1.50010e-02
-2.32734e+01,1.54120e-02
-2.32130e+01,1.58220e-02
-2.31530e+01,1.61610e-02
-2.30933e+01,1.65890e-02
-2.30331e+01,1.69960e-02
-2.29730e+01,1.73940e-02
-2.29127e+01,1.78110e-02
-2.28528e+01,1.83060e-02
-2.27928e+01,1.87290e-02
-2.27328e+01,1.91960e-02
-2.26727e+01,1.96980e-02
-2.26127e+01,2.01990e-02
-2.25526e+01,2.07270e-02
-2.24925e+01,2.12620e-02
-2.24325e+01,2.18190e-02
-2.23725e+01,2.23400e-02
-2.23123e+01,2.29170e-02
-2.22522e+01,2.34820e-02
-2.21921e+01,2.41110e-02
-2.21321e+01,2.46920e-02
-2.20722e+01,2.52840e-02
-2.20120e+01,2.59120e-02
-2.19519e+01,2.65740e-02
-2.18918e+01,2.72190e-02
-2.18319e+01,2.78970e-02
-2.17717e+01,2.85530e-02
-2.17117e+01,2.92830e-02
-2.16516e+01,3.00380e-02
-2.15916e+01,3.07870e-02
-2.15316e+01,3.15600e-02
-2.14714e+01,3.22900e-02
-2.14114e+01,3.30810e-02
-2.13514e+01,3.38650e-02
-2.12913e+01,3.46960e-02
-2.12312e+01,3.55270e-02
-2.11712e+01,3.64020e-02
-2.11111e+01,3.72920e-02
-2.10511e+01,3.81960e-02
-2.09910e+01,3.92080e-02
-2.09309e+01,4.01750e-02
-2.08709e+01,4.11110e-02
-2.08108e+01,4.21140e-02
-2.07507e+01,4.30830e-02
-2.06907e+01,4.41780e-02
-2.06306e+01,4.52520e-02
-2.05706e+01,4.63070e-02
-2.05105e+01,4.73840e-02
-2.04505e+01,4.85010e-02
-2.03903e+01,4.97040e-02
-2.03303e+01,5.08960e-02
-2.02703e+01,5.21640e-02
-2.02102e+01,5.33630e-02
-2.01501e+01,5.45760e-02
-2.00901e+01,5.58210e-02
-2.00299e+01,5.72070e-02
-1.99701e+01,5.85840e-02
-1.99097e+01,5.99040e-02
-1.98498e+01,6.13120e-02
-1.97898e+01,6.27800e-02
-1.97298e+01,6.43050e-02
-1.96698e+01,6.58510e-02
-1.96094e+01,6.74370e-02
-1.95495e+01,6.89910e-02
-1.94896e+01,7.05350e-02
-1.94294e+01,7.21650e-02
-1.93693e+01,7.38480e-02
-1.93092e+01,7.55640e-02
-1.92493e+01,7.72630e-02
-1.91890e+01,7.90410e-02
-1.91293e+01,8.08680e-02
-1.90689e+01,8.27130e-02
-1.90091e+01,8.45570e-02
-1.89490e+01,8.64830e-02
-1.88891e+01,8.84260e-02
-1.88289e+01,9.03680e-02
-1.87687e+01,9.24470e-02
-1.87086e+01,9.45890e-02
-1.86487e+01,9.66770e-02
-1.85886e+01,9.87980e-02
-1.85285e+01,1.01004e-01
-1.84686e+01,1.03270e-01
-1.84085e+01,1.05450e-01
-1.83484e+01,1.07789e-01
-1.82883e+01,1.10114e-01
-1.82281e+01,1.12575e-01
-1.81682e+01,1.14952e-01
-1.81082e+01,1.17452e-01
-1.80479e+01,1.19980e-01
-1.79879e+01,1.22568e-01
-1.79280e+01,1.25169e-01
-1.78677e+01,1.27783e-01
-1.78078e+01,1.30479e-01
-1.77477e+01,1.33343e-01
-1.76876e+01,1.36169e-01
-1.76276e+01,1.39058e-01
-1.75676e+01,1.41964e-01
-1.75075e+01,1.44905e-01
-1.74475e+01,1.47785e-01
-1.73874e+01,1.50900e-01
-1.73273e+01,1.54075e-01
-1.72672e+01,1.57184e-01
-1.72072e+01,1.60473e-01
-1.71471e+01,1.63757e-01
-1.70870e+01,1.67030e-01
-1.70270e+01,1.70406e-01
-1.69670e+01,1.73663e-01
-1.69069e+01,1.77098e-01
-1.68468e+01,1.80540e-01
-1.67867e+01,1.84089e-01
-1.67268e+01,1.87650e-01
-1.66667e+01,1.91419e-01
-1.66067e+01,1.95159e-01
-1.65465e+01,1.98926e-01
-1.64865e+01,2.02846e-01
-1.64264e+01,2.06719e-01
-1.63663e+01,2.10633e-01
-1.63064e+01,2.14601e-01
-1.62463e+01,2.18637e-01
-1.61861e+01,2.22722e-01
-1.61261e+01,2.26960e-01
-1.60660e+01,2.31245e-01
-1.60060e+01,2.35462e-01
-1.59460e+01,2.39803e-01
-1.58858e+01,2.44117e-01
-1.58258e+01,2.48582e-01
-1.57657e+01,2.53074e-01
-1.57057e+01,2.57587e-01
-1.56457e+01,2.62310e-01
-1.55856e+01,2.66843e-01
-1.55255e+01,2.71622e-01
-1.54654e+01,2.76466e-01
-1.54055e+01,2.81401e-01
-1.53453e+01,2.86280e-01
-1.52853e+01,2.91313e-01
-1.52252e+01,2.96260e-01
-1.51651e+01,3.01269e-01
-1.51051e+01,3.06328e-01
-1.50451e+01,3.11424e-01
-1.49850e+01,3.16418e-01
-1.49249e+01,3.21715e-01
-1.48649e+01,3.26901e-01
-1.48049e+01,3.32315e-01
-1.47448e+01,3.37777e-01
-1.46847e+01,3.43305e-01
-1.46246e+01,3.48967e-01
-1.45645e+01,3.54575e-01
-1.45045e+01,3.60128e-01
-1.44445e+01,3.65719e-01
-1.43843e+01,3.71457e-01
-1.43243e+01,3.77245e-01
-1.42642e+01,3.82999e-01
-1.42042e+01,3.88832e-01
-1.41442e+01,3.94657e-01
-1.40841e+01,4.00636e-01
-1.40240e+01,4.06558e-01
-1.39640e+01,4.12651e-01
-1.39039e+01,4.18781e-01
-1.38439e+01,4.24876e-01
-1.37838e+01,4.31009e-01
-1.37237e+01,4.37098e-01
-1.36637e+01,4.43240e-01
-1.36036e+01,4.49469e-01
-1.35435e+01,4.55697e-01
-1.34834e+01,4.61944e-01
-1.34234e+01,4.68234e-01
-1.33634e+01,4.74642e-01
-1.33033e+01,4.81101e-01
-1.32432e+01,4.87532e-01
-1.31832e+01,4.94031e-01
-1.31231e+01,5.00327e-01
-1.30631e+01,5.06784e-01
-1.30030e+01,5.13232e-01
-1.29429e+01,5.19674e-01
-1.28829e+01,5.26174e-01
-1.28228e+01,5.32643e-01
-1.27627e+01,5.39121e-01
-1.27027e+01,5.45597e-01
-1.26427e+01,5.52033e-01
-1.25826e+01,5.58662e-01
-1.25225e+01,5.65150e-01
-1.24625e+01,5.71639e-01
-1.24024e+01,5.78032e-01
-1.23423e+01,5.84595e-01
-1.22823e+01,5.91086e-01
-1.22223e+01,5.97575e-01
-1.21622e+01,6.04137e-01
-1.21021e+01,6.10641e-01
-1.20420e+01,6.17063e-01
-1.19820e+01,6.23516e-01
-1.19219e+01,6.29909e-01
-1.18619e+01,6.36403e-01
-1.18018e+01,6.42747e-01
-1.17417e+01,6.49216e-01
-1.16817e+01,6.55530e-01
-1.16216e+01,6.61965e-01
-1.15616e+01,6.68300e-01
-1.15015e+01,6.74531e-01
-1.14414e+01,6.80855e-01
-1.13814e+01,6.87005e-01
-1.13213e+01,6.93103e-01
-1.12613e+01,6.99171e-01
-1.12012e+01,7.05175e-01
-1.11411e+01,7.11216e-01
-1.10811e+01,7.17200e-01
-1.10210e+01,7.23125e-01
-1.09610e+01,7.28933e-01
-1.09009e+01,7.34872e-01
-1.08408e+01,7.40654e-01
-1.07808e+01,7.46499e-01
-1.07207e+01,7.52231e-01
-1.06607e+01,7.57856e-01
-1.06006e+01,7.63436e-01
-1.05405e+01,7.69043e-01
-1.04805e+01,7.74803e-01
-1.04204e+01,7.80322e-01
-1.03604e+01,7.85697e-01
-1.03003e+01,7.90944e-01
-1.02403e+01,7.96291e-01
-1.01802e+01,8.01484e-01
-1.01201e+01,8.06581e-01
-1.00600e+01,8.11688e-01
-1.00000e+01,8.16687e-01
-9.94005e+00,8.21629e-01
-9.88007e+00,8.26516e-01
-9.81966e+00,8.31300e-01
-9.75966e+00,8.36035e-01
-9.69967e+00,8.40617e-01
-9.63970e+00,8.45185e-01
-9.57976e+00,8.49775e-01
-9.51947e+00,8.54336e-01
-9.45962e+00,8.58734e-01
-9.39945e+00,8.63019e-01
-9.33935e+00,8.67159e-01
-9.27934e+00,8.71320e-01
-9.21906e+00,8.75299e-01
-9.15924e+00,8.79216e-01
-9.09918e+00,8.83047e-01
-9.03890e+00,8.86876e-01
-8.97909e+00,8.90554e-01
-8.91909e+00,8.94203e-01
-8.85890e+00,8.97871e-01
-8.79887e+00,9.01381e-01
-8.73869e+00,9.04792e-01
-8.67868e+00,9.08148e-01
-8.61855e+00,9.11327e-01
-8.55862e+00,9.14551e-01
-8.49858e+00,9.17605e-01
-8.43845e+00,9.20657e-01
-8.37824e+00,9.23574e-01
-8.31827e+00,9.26485e-01
-8.25824e+00,9.29260e-01
-8.19817e+00,9.31984e-01
-8.13807e+00,9.34599e-01
-8.07795e+00,9.37126e-01
-8.01810e+00,9.39598e-01
-7.95799e+00,9.42101e-01
-7.89789e+00,9.44451e-01
-7.83781e+00,9.46723e-01
-7.77778e+00,9.48895e-01
-7.71779e+00,9.51055e-01
-7.65761e+00,9.53123e-01
-7.59750e+00,9.55056e-01
-7.53748e+00,9.57055e-01
-7.47754e+00,9.58919e-01
-7.41746e+00,9.60824e-01
-7.35725e+00,9.62593e-01
-7.29741e+00,9.64292e-01
-7.23722e+00,9.66029e-01
-7.17718e+00,9.67628e-01
-7.11706e+00,9.69131e-01
-7.05710e+00,9.70594e-01
-6.99709e+00,9.71979e-01
-6.93704e+00,9.73342e-01
-6.87696e+00,9.74710e-01
-6.81686e+00,9.76016e-01
-6.75676e+00,9.77262e-01
-6.69667e+00,9.78387e-01
-6.63660e+00,9.79501e-01
-6.57656e+00,9.80614e-01
-6.51656e+00,9.81572e-01
-6.45642e+00,9.82532e-01
-6.39634e+00,9.83474e-01
-6.33633e+00,9.84433e-01
-6.27622e+00,9.85314e-01
-6.21638e+00,9.86141e-01
-6.15611e+00,9.86876e-01
-6.09613e+00,9.87646e-01
-6.03609e+00,9.88384e-01
-5.97601e+00,9.89067e-01
-5.91590e+00,9.89711e-01
-5.85578e+00,9.90319e-01
-5.79599e+00,9.90909e-01
-5.73570e+00,9.91414e-01
-5.67560e+00,9.91949e-01
-5.61568e+00,9.92447e-01
-5.55534e+00,9.92937e-01
-5.49551e+00,9.93396e-01
-5.43543e+00,9.93830e-01
-5.37542e+00,9.94219e-01
-5.31535e+00,9.94608e-01
-5.25521e+00,9.94944e-01
-5.19533e+00,9.95308e-01
-5.13513e+00,9.95626e-01
-5.07505e+00,9.95901e-01
-5.01510e+00,9.96169e-01
-4.95516e+00,9.96419e-01
-4.89509e+00,9.96678e-01
-4.83478e+00,9.96909e-01
-4.77478e+00,9.97113e-01
-4.71482e+00,9.97355e-01
-4.65454e+00,9.97561e-01
-4.59445e+00,9.97745e-01
-4.53482e+00,9.97897e-01
-4.47429e+00,9.98061e-01
-4.41471e+00,9.98205e-01
-4.35440e+00,9.98323e-01
-4.29422e+00,9.98451e-01
-4.23394e+00,9.98581e-01
-4.17437e+00,9.98690e-01
-4.11403e+00,9.98800e-01
-4.05375e+00,9.98893e-01
-3.99408e+00,9.98977e-01
-3.93404e+00,9.99067e-01
-3.87386e+00,9.99129e-01
-3.81387e+00,9.99189e-01
-3.75388e+00,9.99267e-01
-3.69379e+00,9.99332e-01
-3.63352e+00,9.99388e-01
-3.57397e+00,9.99441e-01
-3.51455e+00,9.99503e-01
-3.45419e+00,9.99553e-01
-3.39277e+00,9.99590e-01
-3.33332e+00,9.99623e-01
-3.27256e+00,9.99657e-01
-3.21646e+00,9.99694e-01
-3.15343e+00,9.99715e-01
-3.09432e+00,9.99739e-01
-3.03224e+00,9.99760e-01
-2.97285e+00,9.99785e-01
-2.91205e+00,9.99805e-01
-2.85436e+00,9.99822e-01
-2.79353e+00,9.99837e-01
-2.73566e+00,9.99861e-01
-2.67542e+00,9.99879e-01
-2.61093e+00,9.99891e-01
-2.54996e+00,9.99902e-01
-2.48921e+00,9.99916e-01
-2.43440e+00,9.99925e-01
-2.37171e+00,9.99937e-01
-2.31022e+00,9.99947e-01
-2.24601e+00,9.99956e-01
-2.19748e+00,9.99963e-01
-2.13426e+00,9.99968e-01
-2.07650e+00,9.99974e-01
-2.01494e+00,9.99979e-01
-1.93542e+00,9.99982e-01
-1.89116e+00,9.99984e-01
-1.82845e+00,9.99988e-01
-1.78919e+00,9.99990e-01
-1.71282e+00,9.99991e-01
-1.69565e+00,9.99992e-01
-1.56300e+00,9.99993e-01
-1.56300e+00,9.99993e-01
-1.44917e+00,9.99994e-01
-1.44917e+00,9.99994e-01
-1.34446e+00,9.99995e-01
-1.26528e+00,9.99996e-01
-1.26528e+00,9.99996e-01
-1.18170e+00,9.99997e-01
-1.18170e+00,9.99997e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
-9.27822e-01,9.99998e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01
1.22936e+00,9.99999e-01


==> sampled-snr-drm-worst-120-816.dat <==
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-3.04576e+01,0.00000e+00
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.95861e+01,1.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.92082e+01,3.00000e-06
-2.88606e+01,4.00000e-06
-2.88606e+01,4.00000e-06
-2.88606e+01,4.00000e-06
-2.88606e+01,4.00000e-06
-2.88606e+01,4.00000e-06
-2.88606e+01,4.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.85387e+01,6.00000e-06
-2.82391e+01,8.00000e-06
-2.82391e+01,8.00000e-06
-2.82391e+01,8.00000e-06
-2.82391e+01,8.00000e-06
-2.82391e+01,8.00000e-06
-2.79588e+01,1.10000e-05
-2.79588e+01,1.10000e-05
-2.79588e+01,1.10000e-05
-2.79588e+01,1.10000e-05
-2.79588e+01,1.10000e-05
-2.79588e+01,1.10000e-05
-2.76955e+01,1.20000e-05
-2.76955e+01,1.20000e-05
-2.76955e+01,1.20000e-05
-2.76955e+01,1.20000e-05
-2.76955e+01,1.20000e-05
-2.74473e+01,1.40000e-05
-2.74473e+01,1.40000e-05
-2.74473e+01,1.40000e-05
-2.74473e+01,1.40000e-05
-2.74473e+01,1.40000e-05
-2.72125e+01,2.20000e-05
-2.72125e+01,2.20000e-05
-2.72125e+01,2.20000e-05
-2.72125e+01,2.20000e-05
-2.69897e+01,2.80000e-05
-2.69897e+01,2.80000e-05
-2.69897e+01,2.80000e-05
-2.69897e+01,2.80000e-05
-2.69897e+01,2.80000e-05
-2.67778e+01,3.20000e-05
-2.67778e+01,3.20000e-05
-2.67778e+01,3.20000e-05
-2.67778e+01,3.20000e-05
-2.65758e+01,4.30000e-05
-2.65758e+01,4.30000e-05
-2.65758e+01,4.30000e-05
-2.65758e+01,4.30000e-05
-2.63827e+01,4.50000e-05
-2.63827e+01,4.50000e-05
-2.63827e+01,4.50000e-05
-2.61979e+01,5.30000e-05
-2.61979e+01,5.30000e-05
-2.61979e+01,5.30000e-05
-2.61979e+01,5.30000e-05
-2.60206e+01,6.50000e-05
-2.60206e+01,6.50000e-05
-2.60206e+01,6.50000e-05
-2.60206e+01,6.50000e-05
-2.58503e+01,8.10000e-05
-2.58503e+01,8.10000e-05
-2.58503e+01,8.10000e-05
-2.56864e+01,9.50000e-05
-2.56864e+01,9.50000e-05
-2.56864e+01,9.50000e-05
-2.55284e+01,1.14000e-04
-2.55284e+01,1.14000e-04
-2.55284e+01,1.14000e-04
-2.53760e+01,1.36000e-04
-2.53760e+01,1.36000e-04
-2.53760e+01,1.36000e-04
-2.52288e+01,1.61000e-04
-2.52288e+01,1.61000e-04
-2.52288e+01,1.61000e-04
-2.50864e+01,1.88000e-04
-2.50864e+01,1.88000e-04
-2.50864e+01,1.88000e-04
-2.49485e+01,2.17000e-04
-2.49485e+01,2.17000e-04
-2.49485e+01,2.17000e-04
-2.48149e+01,2.49000e-04
-2.48149e+01,2.49000e-04
-2.46852e+01,2.76000e-04
-2.46852e+01,2.76000e-04
-2.46852e+01,2.76000e-04
-2.45593e+01,3.13000e-04
-2.45593e+01,3.13000e-04
-2.44370e+01,3.52000e-04
-2.44370e+01,3.52000e-04
-2.44370e+01,3.52000e-04
-2.43180e+01,3.96000e-04
-2.43180e+01,3.96000e-04
-2.42022e+01,4.39000e-04
-2.42022e+01,4.39000e-04
-2.40894e+01,4.89000e-04
-2.40894e+01,4.89000e-04
-2.40894e+01,4.89000e-04
-2.39794e+01,5.42000e-04
-2.39794e+01,5.42000e-04
-2.38722e+01,5.94000e-04
-2.38722e+01,5.94000e-04
-2.37675e+01,6.57000e-04
-2.37675e+01,6.57000e-04
-2.36653e+01,7.40000e-04
-2.36653e+01,7.40000e-04
-2.35655e+01,8.02000e-04
-2.35655e+01,8.02000e-04
-2.34679e+01,8.76000e-04
-2.34679e+01,8.76000e-04
-2.33724e+01,9.47000e-04
-2.33724e+01,9.47000e-04
-2.32790e+01,1.01900e-03
-2.32790e+01,1.01900e-03
-2.31876e+01,1.10500e-03
-2.30980e+01,1.19800e-03
-2.30980e+01,1.19800e-03
-2.30103e+01,1.30000e-03
-2.30103e+01,1.30000e-03
-2.29243e+01,1.39100e-03
-2.29243e+01,1.39100e-03
-2.28400e+01,1.48600e-03
-2.27572e+01,1.60100e-03
-2.27572e+01,1.60100e-03
-2.26761e+01,1.73100e-03
-2.25964e+01,1.82900e-03
-2.25964e+01,1.82900e-03
-2.25181e+01,1.94200e-03
-2.25181e+01,1.94200e-03
-2.24413e+01,2.07400e-03
-2.23657e+01,2.19400e-03
-2.23657e+01,2.19400e-03
-2.22915e+01,2.32400e-03
-2.22185e+01,2.45400e-03
-2.21467e+01,2.59500e-03
-2.21467e+01,2.59500e-03
-2.20761e+01,2.75200e-03
-2.20066e+01,2.90900e-03
-2.20066e+01,2.90900e-03
-2.19382e+01,3.08500e-03
-2.18709e+01,3.22300e-03
-2.18046e+01,3.39700e-03
-2.18046e+01,3.39700e-03
-2.17393e+01,3.58200e-03
-2.16749e+01,3.74100e-03
-2.16115e+01,3.91500e-03
-2.16115e+01,3.91500e-03
-2.15490e+01,4.12400e-03
-2.14874e+01,4.34700e-03
-2.14267e+01,4.53000e-03
-2.13668e+01,4.72200e-03
-2.13077e+01,4.94100e-03
-2.13077e+01,4.94100e-03
-2.12494e+01,5.15900e-03
-2.11919e+01,5.34900e-03
-2.11351e+01,5.57100e-03
-2.10791e+01,5.79800e-03
-2.10237e+01,6.02400e-03
-2.09691e+01,6.27600e-03
-2.09151e+01,6.51400e-03
-2.08619e+01,6.73500e-03
-2.08092e+01,6.97200e-03
-2.07572e+01,7.20900e-03
-2.07058e+01,7.48000e-03
-2.07058e+01,7.48000e-03
-2.06550e+01,7.72100e-03
-2.06048e+01,8.00200e-03
-2.05061e+01,8.57500e-03
-2.04576e+01,8.85700e-03
-2.04096e+01,9.12200e-03
-2.03621e+01,9.38500e-03
-2.03152e+01,9.68100e-03
-2.02687e+01,9.98100e-03
-2.02228e+01,1.02550e-02
-2.01773e+01,1.05710e-02
-2.01323e+01,1.08760e-02
-2.00877e+01,1.11740e-02
-2.00436e+01,1.14880e-02
-2.00000e+01,1.18170e-02
-1.99140e+01,1.24450e-02
-1.98716e+01,1.27980e-02
-1.98297e+01,1.31370e-02
-1.97881e+01,1.34930e-02
-1.97469e+01,1.38470e-02
-1.96658e+01,1.45700e-02
-1.96257e+01,1.49800e-02
-1.95861e+01,1.53850e-02
-1.95468e+01,1.57510e-02
-1.94692e+01,1.65100e-02
-1.94310e+01,1.69220e-02
-1.93930e+01,1.73050e-02
-1.93181e+01,1.80730e-02
-1.92812e+01,1.84870e-02
-1.92445e+01,1.88690e-02
-1.91721e+01,1.97310e-02
-1.91364e+01,2.01300e-02
-1.90658e+01,2.09370e-02
-1.90309e+01,2.13910e-02
-1.89620e+01,2.22430e-02
-1.89279e+01,2.26890e-02
-1.88941e+01,2.31010e-02
-1.88273e+01,2.39550e-02
-1.87943e+01,2.44300e-02
-1.87290e+01,2.53290e-02
-1.86646e+01,2.62620e-02
-1.86328e+01,2.67200e-02
-1.85699e+01,2.76670e-02
-1.85387e+01,2.81580e-02
-1.84771e+01,2.90780e-02
-1.84164e+01,3.00470e-02
-1.83863e+01,3.05260e-02
-1.83268e+01,3.15290e-02
-1.82681e+01,3.25790e-02
-1.82391e+01,3.30360e-02
-1.81816e+01,3.40110e-02
-1.81248e+01,3.50420e-02
-1.80688e+01,3.60600e-02
-1.80410e+01,3.65810e-02
-1.79860e+01,3.76820e-02
-1.79317e+01,3.87560e-02
-1.78781e+01,3.98980e-02
-1.78252e+01,4.10300e-02
-1.77728e+01,4.21720e-02
-1.77211e+01,4.33570e-02
-1.76700e+01,4.44770e-02
-1.76195e+01,4.56080e-02
-1.75696e+01,4.67470e-02
-1.75203e+01,4.79120e-02
-1.74715e+01,4.90950e-02
-1.74232e+01,5.02660e-02
-1.73755e+01,5.14360e-02
-1.73283e+01,5.26180e-02
-1.72816e+01,5.38500e-02
-1.72354e+01,5.50140e-02
-1.71670e+01,5.68700e-02
-1.71220e+01,5.80740e-02
-1.70774e+01,5.93280e-02
-1.70333e+01,6.04940e-02
-1.69680e+01,6.24000e-02
-1.69250e+01,6.36240e-02
-1.68825e+01,6.48320e-02
-1.68194e+01,6.67210e-02
-1.67778e+01,6.79740e-02
-1.67366e+01,6.92680e-02
-1.66756e+01,7.12000e-02
-1.66354e+01,7.24720e-02
-1.65758e+01,7.44020e-02
-1.65170e+01,7.63970e-02
-1.64782e+01,7.76980e-02
-1.64207e+01,7.96440e-02
-1.63827e+01,8.09140e-02
-1.63264e+01,8.29650e-02
-1.62709e+01,8.50170e-02
-1.62342e+01,8.63330e-02
-1.61798e+01,8.83830e-02
-1.61261e+01,9.03840e-02
-1.60730e+01,9.23430e-02
-1.60206e+01,9.44480e-02
-1.59688e+01,9.64320e-02
-1.59176e+01,9.85580e-02
-1.58838e+01,9.98650e-02
-1.58336e+01,1.01941e-01
-1.57840e+01,1.04079e-01
-1.57187e+01,1.06752e-01
-1.56703e+01,1.08820e-01
-1.56225e+01,1.10913e-01
-1.55752e+01,1.13040e-01
-1.55284e+01,1.15093e-01
-1.54821e+01,1.17121e-01
-1.54212e+01,1.19987e-01
-1.53760e+01,1.22057e-01
-1.53313e+01,1.24219e-01
-1.52724e+01,1.27006e-01
-1.52288e+01,1.29030e-01
-1.51713e+01,1.31949e-01
-1.51286e+01,1.34147e-01
-1.50724e+01,1.36875e-01
-1.50307e+01,1.38980e-01
-1.49757e+01,1.41837e-01
-1.49214e+01,1.44522e-01
-1.48812e+01,1.46618e-01
-1.48280e+01,1.49493e-01
-1.47756e+01,1.52280e-01
-1.47237e+01,1.55030e-01
-1.46725e+01,1.57783e-01
-1.46218e+01,1.60594e-01
-1.45717e+01,1.63436e-01
-1.45223e+01,1.66305e-01
-1.44733e+01,1.69244e-01
-1.44249e+01,1.71951e-01
-1.43771e+01,1.74782e-01
-1.43297e+01,1.77621e-01
-1.42713e+01,1.81240e-01
-1.42251e+01,1.84042e-01
-1.41794e+01,1.86941e-01
-1.41229e+01,1.90434e-01
-1.40782e+01,1.93303e-01
-1.40230e+01,1.96873e-01
-1.39686e+01,2.00300e-01
-1.39254e+01,2.03203e-01
-1.38722e+01,2.06667e-01
-1.38195e+01,2.10141e-01
-1.37779e+01,2.12934e-01
-1.37263e+01,2.16388e-01
-1.36754e+01,2.19856e-01
-1.36251e+01,2.23301e-01
-1.35754e+01,2.26739e-01
-1.35262e+01,2.30156e-01
-1.34775e+01,2.33465e-01
-1.34199e+01,2.37589e-01
-1.33724e+01,2.40952e-01
-1.33255e+01,2.44256e-01
-1.32698e+01,2.48229e-01
-1.32239e+01,2.51493e-01
-1.31695e+01,2.55372e-01
-1.31247e+01,2.58749e-01
-1.30715e+01,2.62578e-01
-1.30190e+01,2.66644e-01
-1.29757e+01,2.69935e-01
-1.29243e+01,2.73849e-01
-1.28735e+01,2.77748e-01
-1.28233e+01,2.81656e-01
-1.27737e+01,2.85492e-01
-1.27246e+01,2.89443e-01
-1.26761e+01,2.93291e-01
-1.26201e+01,2.97800e-01
-1.25727e+01,3.01683e-01
-1.25259e+01,3.05637e-01
-1.24718e+01,3.10108e-01
-1.24260e+01,3.13846e-01
-1.23732e+01,3.18183e-01
-1.23210e+01,3.22490e-01
-1.22695e+01,3.26754e-01
-1.22257e+01,3.30306e-01
-1.21753e+01,3.34581e-01
-1.21254e+01,3.38677e-01
-1.20691e+01,3.43372e-01
-1.20204e+01,3.47536e-01
-1.19723e+01,3.51542e-01
-1.19246e+01,3.55747e-01
-1.18709e+01,3.60509e-01
-1.18243e+01,3.64575e-01
-1.17718e+01,3.69307e-01
-1.17198e+01,3.73962e-01
-1.16685e+01,3.78498e-01
-1.16241e+01,3.82300e-01
-1.15739e+01,3.86694e-01
-1.15243e+01,3.91112e-01
-1.14691e+01,3.95986e-01
-1.14206e+01,4.00358e-01
-1.13727e+01,4.04611e-01
-1.13194e+01,4.09343e-01
-1.12726e+01,4.13590e-01
-1.12205e+01,4.18326e-01
-1.11691e+01,4.23002e-01
-1.11238e+01,4.27260e-01
-1.10735e+01,4.31978e-01
-1.10237e+01,4.36521e-01
-1.09691e+01,4.41601e-01
-1.09205e+01,4.46046e-01
-1.08725e+01,4.50448e-01
-1.08197e+01,4.55414e-01
-1.07727e+01,4.59720e-01
-1.07212e+01,4.64503e-01
-1.06702e+01,4.69344e-01
-1.06198e+01,4.73959e-01
-1.05700e+01,4.78671e-01
-1.05208e+01,4.83225e-01
-1.04721e+01,4.87832e-01
-1.04191e+01,4.92788e-01
-1.03716e+01,4.97264e-01
-1.03198e+01,5.02066e-01
-1.02687e+01,5.06759e-01
-1.02182e+01,5.11535e-01
-1.01682e+01,5.16193e-01
-1.01189e+01,5.20634e-01
-1.00700e+01,5.25212e-01
-1.00218e+01,5.29663e-01
-9.96971e+00,5.34514e-01
-9.91826e+00,5.39373e-01
-9.87163e+00,5.43777e-01
-9.82132e+00,5.48516e-01
-9.77159e+00,5.53172e-01
-9.71836e+00,5.58096e-01
-9.66979e+00,5.62720e-01
-9.61777e+00,5.67636e-01
-9.57031e+00,5.71902e-01
-9.51947e+00,5.76628e-01
-9.46922e+00,5.81245e-01
-9.41954e+00,5.85947e-01
-9.37042e+00,5.90592e-01
-9.31814e+00,5.95521e-01
-9.27015e+00,5.99991e-01
-9.21906e+00,6.04646e-01
-9.16856e+00,6.09315e-01
-9.11864e+00,6.13724e-01
-9.06929e+00,6.18127e-01
-9.02049e+00,6.22528e-01
-8.96881e+00,6.27240e-01
-8.91773e+00,6.31961e-01
-8.86725e+00,6.36614e-01
-8.81735e+00,6.40969e-01
-8.76802e+00,6.45389e-01
-8.71924e+00,6.49659e-01
-8.66781e+00,6.54300e-01
-8.62013e+00,6.58476e-01
-8.56985e+00,6.62857e-01
-8.51706e+00,6.67550e-01
-8.46795e+00,6.72001e-01
-8.41939e+00,6.76231e-01
-8.36839e+00,6.80627e-01
-8.31797e+00,6.84965e-01
-8.26814e+00,6.89258e-01
-8.21887e+00,6.93392e-01
-8.16730e+00,6.97803e-01
-8.11916e+00,7.01745e-01
-8.06875e+00,7.06088e-01
-8.01893e+00,7.10315e-01
-7.96695e+00,7.14650e-01
-7.91827e+00,7.18722e-01
-7.86748e+00,7.22858e-01
-7.81727e+00,7.26974e-01
-7.76764e+00,7.31027e-01
-7.71856e+00,7.35074e-01
-7.66750e+00,7.39304e-01
-7.61703e+00,7.43333e-01
-7.56714e+00,7.47231e-01
-7.51781e+00,7.51140e-01
-7.46662e+00,7.55125e-01
-7.41842e+00,7.58859e-01
-7.36838e+00,7.62850e-01
-7.31656e+00,7.66781e-01
-7.26767e+00,7.70584e-01
-7.21704e+00,7.74378e-01
-7.16699e+00,7.78247e-01
-7.11751e+00,7.81950e-01
-7.06637e+00,7.85818e-01
-7.01802e+00,7.89300e-01
-6.96804e+00,7.92947e-01
-6.91649e+00,7.96649e-01
-6.86766e+00,8.00117e-01
-6.81728e+00,8.03586e-01
-6.76748e+00,8.06944e-01
-6.71620e+00,8.10491e-01
-6.66754e+00,8.13835e-01
-6.61743e+00,8.17241e-01
-6.56591e+00,8.20684e-01
-6.51695e+00,8.23848e-01
-6.46661e+00,8.27153e-01
-6.41684e+00,8.30382e-01
-6.36576e+00,8.33841e-01
-6.31713e+00,8.36867e-01
-6.26536e+00,8.40129e-01
-6.21602e+00,8.43190e-01
-6.16544e+00,8.46310e-01
-6.11544e+00,8.49276e-01
-6.06600e+00,8.52222e-01
-6.01539e+00,8.55190e-01
-5.96536e+00,8.58187e-01
-5.91590e+00,8.61058e-01
-5.86533e+00,8.63971e-01
-5.81533e+00,8.66730e-01
-5.76590e+00,8.69365e-01
-5.71541e+00,8.72087e-01
-5.66550e+00,8.74855e-01
-5.61616e+00,8.77414e-01
-5.56581e+00,8.80013e-01
-5.51603e+00,8.82612e-01
-5.46529e+00,8.85231e-01
-5.41513e+00,8.87793e-01
-5.36555e+00,8.90256e-01
-5.31505e+00,8.92686e-01
-5.26513e+00,8.95152e-01
-5.21578e+00,8.97565e-01
-5.16555e+00,8.99801e-01
-5.11449e+00,9.02170e-01
-5.06542e+00,9.04345e-01
-5.01552e+00,9.06696e-01
-4.96482e+00,9.08949e-01
-4.91470e+00,9.11163e-01
-4.86516e+00,9.13308e-01
-4.81486e+00,9.15382e-01
-4.76514e+00,9.17356e-01
-4.71469e+00,9.19472e-01
-4.66482e+00,9.21474e-01
-4.61426e+00,9.23443e-01
-4.56429e+00,9.25416e-01
-4.51488e+00,9.27284e-01
-4.46481e+00,9.29193e-01
-4.41411e+00,9.31058e-01
-4.36400e+00,9.32828e-01
-4.31446e+00,9.34591e-01
-4.26432e+00,9.36289e-01
-4.21475e+00,9.37997e-01
-4.16461e+00,9.39676e-01
-4.11392e+00,9.41305e-01
-4.06382e+00,9.42982e-01
-4.01428e+00,9.44519e-01
-3.96423e+00,9.46066e-01
-3.91367e+00,9.47596e-01
-3.86370e+00,9.49095e-01
-3.81429e+00,9.50507e-01
-3.76337e+00,9.51926e-01
-3.71407e+00,9.53274e-01
-3.66330e+00,9.54610e-01
-3.61411e+00,9.55872e-01
-3.56350e+00,9.57296e-01
-3.51347e+00,9.58552e-01
-3.46305e+00,9.59834e-01
-3.41321e+00,9.61084e-01
-3.36299e+00,9.62325e-01
-3.31335e+00,9.63517e-01
-3.26334e+00,9.64665e-01
-3.21300e+00,9.65744e-01
-3.16323e+00,9.66786e-01
-3.11313e+00,9.67845e-01
-3.06273e+00,9.68846e-01
-3.01291e+00,9.69860e-01
-2.96279e+00,9.70805e-01
-2.91324e+00,9.71755e-01
-2.86258e+00,9.72635e-01
-2.81249e+00,9.73532e-01
-2.76298e+00,9.74399e-01
-2.71241e+00,9.75296e-01
-2.66241e+00,9.76105e-01
-2.61299e+00,9.76891e-01
-2.56255e+00,9.77706e-01
-2.51269e+00,9.78466e-01
-2.46264e+00,9.79202e-01
-2.41239e+00,9.79919e-01
-2.36273e+00,9.80616e-01
-2.31214e+00,9.81316e-01
-2.26214e+00,9.81957e-01
-2.21198e+00,9.82588e-01
-2.16239e+00,9.83227e-01
-2.11196e+00,9.83846e-01
-2.06210e+00,9.84482e-01
-2.01211e+00,9.85087e-01
-1.96202e+00,9.85637e-01
-1.91182e+00,9.86196e-01
-1.86219e+00,9.86760e-01
-1.81180e+00,9.87271e-01
-1.76200e+00,9.87762e-01
-1.71147e+00,9.88238e-01
-1.66152e+00,9.88700e-01
-1.61151e+00,9.89153e-01
-1.56145e+00,9.89587e-01
-1.51134e+00,9.89993e-01
-1.46119e+00,9.90393e-01
-1.41162e+00,9.90807e-01
-1.36142e+00,9.91186e-01
-1.31121e+00,9.91554e-01
-1.26098e+00,9.91898e-01
-1.21134e+00,9.92231e-01
-1.16112e+00,9.92544e-01
-1.11091e+00,9.92854e-01
-1.06127e+00,9.93161e-01
-1.01110e+00,9.93452e-01
-9.60965e-01,9.93719e-01
-9.10863e-01,9.93972e-01
-8.60802e-01,9.94250e-01
-8.10789e-01,9.94518e-01
-7.60828e-01,9.94746e-01
-7.10412e-01,9.94969e-01
-6.60574e-01,9.95177e-01
-6.10802e-01,9.95378e-01
-5.60605e-01,9.95604e-01
-5.10494e-01,9.95795e-01
-4.60471e-01,9.95980e-01
-4.10063e-01,9.96179e-01
-3.59762e-01,9.96387e-01
-3.10503e-01,9.96572e-01
-2.60413e-01,9.96766e-01
-2.09983e-01,9.96919e-01
-1.60131e-01,9.97075e-01
-1.09954e-01,9.97214e-01
-6.03500e-02,9.97344e-01
-1.00003e-02,9.97475e-01
3.97724e-02,9.97597e-01
8.98320e-02,9.97717e-01
1.39742e-01,9.97822e-01
1.90332e-01,9.97949e-01
2.40339e-01,9.98063e-01
2.90590e-01,9.98153e-01
3.40265e-01,9.98234e-01
3.91364e-01,9.98311e-01
4.40692e-01,9.98409e-01
4.90629e-01,9.98492e-01
5.40766e-01,9.98577e-01
5.90709e-01,9.98646e-01
6.39710e-01,9.98716e-01
6.88906e-01,9.98781e-01
7.40847e-01,9.98853e-01
7.91451e-01,9.98913e-01
8.41114e-01,9.98988e-01
8.90215e-01,9.99048e-01
9.40167e-01,9.99102e-01
9.90588e-01,9.99141e-01
1.04043e+00,9.99196e-01
1.09140e+00,9.99241e-01
1.14211e+00,9.99289e-01
1.19058e+00,9.99335e-01
1.24211e+00,9.99378e-01
1.29206e+00,9.99419e-01
1.34050e+00,9.99456e-01
1.39123e+00,9.99495e-01
1.44107e+00,9.99528e-01
1.49096e+00,9.99560e-01
1.54059e+00,9.99594e-01
1.59146e+00,9.99622e-01
1.64055e+00,9.99649e-01
1.68998e+00,9.99674e-01
1.74205e+00,9.99698e-01
1.78804e+00,9.99727e-01
1.84038e+00,9.99749e-01
1.89294e+00,9.99765e-01
1.94181e+00,9.99782e-01
1.98767e+00,9.99795e-01
2.04500e+00,9.99801e-01
2.08925e+00,9.99815e-01
2.13889e+00,9.99827e-01
2.18955e+00,9.99841e-01
2.23574e+00,9.99852e-01
2.29170e+00,9.99857e-01
2.34163e+00,9.99869e-01
2.39600e+00,9.99880e-01
2.44252e+00,9.99892e-01
2.50200e+00,9.99900e-01
2.54137e+00,9.99907e-01
2.59379e+00,9.99910e-01
2.64156e+00,9.99922e-01
2.68625e+00,9.99928e-01
2.74250e+00,9.99932e-01
2.79325e+00,9.99937e-01
2.83753e+00,9.99942e-01
2.89455e+00,9.99946e-01
2.95105e+00,9.99951e-01
2.99071e+00,9.99953e-01
3.03650e+00,9.99960e-01
3.09417e+00,9.99966e-01
3.13930e+00,9.99970e-01
3.20914e+00,9.99974e-01
3.25146e+00,9.99977e-01
3.27522e+00,9.99978e-01
3.33205e+00,9.99980e-01
3.41237e+00,9.99981e-01
3.43428e+00,9.99983e-01
3.46607e+00,9.99985e-01
3.60271e+00,9.99986e-01
3.60271e+00,9.99986e-01
3.66087e+00,9.99989e-01
3.71456e+00,9.99990e-01
3.71456e+00,9.99990e-01
3.79741e+00,9.99991e-01
3.84730e+00,9.99994e-01
3.86428e+00,9.99996e-01
3.86428e+00,9.99996e-01
4.09037e+00,9.99997e-01
4.09037e+00,9.99997e-01
4.09037e+00,9.99997e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
4.16973e+00,9.99998e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01
5.13910e+00,9.99999e-01


==> sampled-snr-drm-worst-24-22.dat <==
-5.60074e+01,0.00000e+00
-5.60074e+01,0.00000e+00
-5.60074e+01,0.00000e+00
-5.60074e+01,0.00000e+00
-5.60074e+01,0.00000e+00
-5.60074e+01,0.00000e+00
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-5.52113e+01,1.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.53358e+01,2.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.45627e+01,3.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.32408e+01,4.00000e-06
-4.31281e+01,5.00000e-06
-4.31281e+01,5.00000e-06
-4.31281e+01,5.00000e-06
-4.29327e+01,6.00000e-06
-4.29327e+01,6.00000e-06
-4.29327e+01,6.00000e-06
-4.26409e+01,7.00000e-06
-4.26409e+01,7.00000e-06
-4.26334e+01,8.00000e-06
-4.26334e+01,8.00000e-06
-4.26334e+01,8.00000e-06
-4.22810e+01,9.00000e-06
-4.22810e+01,9.00000e-06
-4.22810e+01,9.00000e-06
-4.22464e+01,1.00000e-05
-4.20703e+01,1.10000e-05
-4.20703e+01,1.10000e-05
-4.20703e+01,1.10000e-05
-4.19071e+01,1.20000e-05
-4.18864e+01,1.30000e-05
-4.17495e+01,1.40000e-05
-4.16854e+01,1.50000e-05
-4.16854e+01,1.50000e-05
-4.15595e+01,1.60000e-05
-4.15595e+01,1.60000e-05
-4.13303e+01,1.70000e-05
-4.13303e+01,1.70000e-05
-4.13276e+01,1.80000e-05
-4.12463e+01,1.90000e-05
-4.11861e+01,2.00000e-05
-4.10468e+01,2.10000e-05
-4.10468e+01,2.10000e-05
-4.10468e+01,2.10000e-05
-4.08347e+01,2.20000e-05
-4.08054e+01,2.30000e-05
-4.07500e+01,2.50000e-05
-4.07500e+01,2.50000e-05
-4.05726e+01,2.60000e-05
-4.05221e+01,2.70000e-05
-4.04470e+01,2.90000e-05
-4.03971e+01,3.20000e-05
-4.02474e+01,3.30000e-05
-4.02474e+01,3.30000e-05
-4.01829e+01,3.60000e-05
-4.01403e+01,3.70000e-05
-4.00013e+01,3.80000e-05
-3.99710e+01,3.90000e-05
-3.98687e+01,4.10000e-05
-3.98130e+01,4.20000e-05
-3.97625e+01,4.30000e-05
-3.95987e+01,4.40000e-05
-3.95987e+01,4.40000e-05
-3.95386e+01,4.90000e-05
-3.94543e+01,5.10000e-05
-3.94116e+01,5.20000e-05
-3.93859e+01,5.30000e-05
-3.91930e+01,5.40000e-05
-3.91930e+01,5.40000e-05
-3.91002e+01,5.60000e-05
-3.90143e+01,5.70000e-05
-3.90143e+01,5.70000e-05
-3.89245e+01,5.80000e-05
-3.88286e+01,6.00000e-05
-3.87361e+01,6.10000e-05
-3.86941e+01,6.30000e-05
-3.86148e+01,6.50000e-05
-3.85636e+01,7.00000e-05
-3.85013e+01,7.40000e-05
-3.84372e+01,7.50000e-05
-3.83705e+01,8.10000e-05
-3.82903e+01,8.40000e-05
-3.82042e+01,8.50000e-05
-3.81616e+01,8.80000e-05
-3.80724e+01,9.00000e-05
-3.79858e+01,9.10000e-05
-3.79070e+01,9.50000e-05
-3.79035e+01,9.60000e-05
-3.77887e+01,1.01000e-04
-3.77134e+01,1.04000e-04
-3.76599e+01,1.06000e-04
-3.75731e+01,1.09000e-04
-3.75063e+01,1.13000e-04
-3.74398e+01,1.17000e-04
-3.73658e+01,1.23000e-04
-3.72900e+01,1.33000e-04
-3.72285e+01,1.42000e-04
-3.71595e+01,1.45000e-04
-3.70828e+01,1.48000e-04
-3.70171e+01,1.55000e-04
-3.69508e+01,1.64000e-04
-3.68784e+01,1.69000e-04
-3.68021e+01,1.79000e-04
-3.67256e+01,1.85000e-04
-3.66679e+01,1.91000e-04
-3.65964e+01,2.04000e-04
-3.64938e+01,2.12000e-04
-3.64799e+01,2.13000e-04
-3.63905e+01,2.18000e-04
-3.63143e+01,2.21000e-04
-3.62490e+01,2.34000e-04
-3.61742e+01,2.40000e-04
-3.61053e+01,2.51000e-04
-3.60338e+01,2.61000e-04
-3.59702e+01,2.68000e-04
-3.58959e+01,2.75000e-04
-3.58233e+01,2.82000e-04
-3.57541e+01,2.94000e-04
-3.56936e+01,3.07000e-04
-3.56204e+01,3.13000e-04
-3.55359e+01,3.24000e-04
-3.54774e+01,3.32000e-04
-3.54034e+01,3.38000e-04
-3.53381e+01,3.48000e-04
-3.52632e+01,3.61000e-04
-3.51952e+01,3.72000e-04
-3.51180e+01,3.80000e-04
-3.50536e+01,3.96000e-04
-3.49883e+01,4.10000e-04
-3.49092e+01,4.20000e-04
-3.48448e+01,4.29000e-04
-3.47773e+01,4.38000e-04
-3.47080e+01,4.50000e-04
-3.46352e+01,4.59000e-04
-3.45644e+01,4.76000e-04
-3.44936e+01,4.98000e-04
-3.44244e+01,5.18000e-04
-3.43512e+01,5.37000e-04
-3.42726e+01,5.52000e-04
-3.42162e+01,5.62000e-04
-3.41413e+01,5.79000e-04
-3.40707e+01,6.03000e-04
-3.40046e+01,6.18000e-04
-3.39316e+01,6.41000e-04
-3.38635e+01,6.65000e-04
-3.37915e+01,6.88000e-04
-3.37230e+01,7.01000e-04
-3.36546e+01,7.19000e-04
-3.35846e+01,7.38000e-04
-3.35139e+01,7.57000e-04
-3.34471e+01,7.70000e-04
-3.33733e+01,8.06000e-04
-3.33025e+01,8.36000e-04
-3.32330e+01,8.60000e-04
-3.31626e+01,8.89000e-04
-3.30918e+01,9.16000e-04
-3.30233e+01,9.44000e-04
-3.29539e+01,9.70000e-04
-3.28829e+01,1.00000e-03
-3.28127e+01,1.03900e-03
-3.27429e+01,1.07900e-03
-3.26744e+01,1.11500e-03
-3.26029e+01,1.15200e-03
-3.25314e+01,1.18900e-03
-3.24650e+01,1.21800e-03
-3.23927e+01,1.25900e-03
-3.23226e+01,1.28400e-03
-3.22515e+01,1.31600e-03
-3.21814e+01,1.35800e-03
-3.21131e+01,1.39400e-03
-3.20443e+01,1.44300e-03
-3.19721e+01,1.48100e-03
-3.19013e+01,1.52500e-03
-3.18319e+01,1.57200e-03
-3.17615e+01,1.62100e-03
-3.16929e+01,1.67600e-03
-3.16227e+01,1.71700e-03
-3.15517e+01,1.76400e-03
-3.14814e+01,1.82300e-03
-3.14095e+01,1.88700e-03
-3.13414e+01,1.94300e-03
-3.12713e+01,1.99600e-03
-3.12006e+01,2.04700e-03
-3.11328e+01,2.11200e-03
-3.10610e+01,2.17600e-03
-3.09915e+01,2.25400e-03
-3.09209e+01,2.34900e-03
-3.08507e+01,2.42300e-03
-3.07805e+01,2.50500e-03
-3.07106e+01,2.58300e-03
-3.06405e+01,2.66300e-03
-3.05704e+01,2.77400e-03
-3.05001e+01,2.84800e-03
-3.04299e+01,2.93800e-03
-3.03598e+01,3.03200e-03
-3.02895e+01,3.10200e-03
-3.02207e+01,3.19900e-03
-3.01500e+01,3.30100e-03
-3.00794e+01,3.38100e-03
-3.00111e+01,3.47500e-03
-2.99405e+01,3.58800e-03
-2.98695e+01,3.71300e-03
-2.97997e+01,3.81400e-03
-2.97294e+01,3.93800e-03
-2.96593e+01,4.06800e-03
-2.95896e+01,4.18900e-03
-2.95195e+01,4.33900e-03
-2.94485e+01,4.47600e-03
-2.93791e+01,4.59900e-03
-2.93092e+01,4.74400e-03
-2.92391e+01,4.90400e-03
-2.91693e+01,5.04800e-03
-2.90988e+01,5.20700e-03
-2.90292e+01,5.36000e-03
-2.89589e+01,5.52300e-03
-2.88891e+01,5.70300e-03
-2.88187e+01,5.88800e-03
-2.87488e+01,6.05700e-03
-2.86787e+01,6.21500e-03
-2.86085e+01,6.40200e-03
-2.85384e+01,6.58600e-03
-2.84683e+01,6.76400e-03
-2.83989e+01,6.94900e-03
-2.83283e+01,7.16000e-03
-2.82582e+01,7.37000e-03
-2.81879e+01,7.57600e-03
-2.81183e+01,7.79600e-03
-2.80482e+01,8.00700e-03
-2.79781e+01,8.23200e-03
-2.79081e+01,8.45400e-03
-2.78381e+01,8.67700e-03
-2.77682e+01,8.92600e-03
-2.76978e+01,9.18300e-03
-2.76276e+01,9.45500e-03
-2.75572e+01,9.72800e-03
-2.74878e+01,1.00050e-02
-2.74175e+01,1.03120e-02
-2.73473e+01,1.06050e-02
-2.72772e+01,1.08960e-02
-2.72072e+01,1.12310e-02
-2.71368e+01,1.15610e-02
-2.70673e+01,1.18740e-02
-2.69971e+01,1.21810e-02
-2.69270e+01,1.25070e-02
-2.68569e+01,1.28540e-02
-2.67867e+01,1.32320e-02
-2.67164e+01,1.36030e-02
-2.66472e+01,1.39620e-02
-2.65766e+01,1.43590e-02
-2.65064e+01,1.47400e-02
-2.64365e+01,1.51510e-02
-2.63665e+01,1.56080e-02
-2.62962e+01,1.60450e-02
-2.62262e+01,1.64770e-02
-2.61561e+01,1.69260e-02
-2.60862e+01,1.74050e-02
-2.60161e+01,1.78420e-02
-2.59459e+01,1.82990e-02
-2.58759e+01,1.87680e-02
-2.58059e+01,1.92560e-02
-2.57357e+01,1.98050e-02
-2.56657e+01,2.03280e-02
-2.55956e+01,2.08590e-02
-2.55255e+01,2.14000e-02
-2.54555e+01,2.19550e-02
-2.53855e+01,2.25660e-02
-2.53152e+01,2.31980e-02
-2.52450e+01,2.37920e-02
-2.51751e+01,2.44420e-02
-2.51051e+01,2.50880e-02
-2.50350e+01,2.56580e-02
-2.49650e+01,2.63370e-02
-2.48950e+01,2.70320e-02
-2.48249e+01,2.77180e-02
-2.47547e+01,2.85080e-02
-2.46847e+01,2.92720e-02
-2.46146e+01,3.00260e-02
-2.45446e+01,3.07570e-02
-2.44745e+01,3.15270e-02
-2.44044e+01,3.23230e-02
-2.43344e+01,3.31250e-02
-2.42642e+01,3.39740e-02
-2.41943e+01,3.47860e-02
-2.41241e+01,3.56260e-02
-2.40541e+01,3.65250e-02
-2.39839e+01,3.73950e-02
-2.39139e+01,3.82930e-02
-2.38439e+01,3.92940e-02
-2.37736e+01,4.02550e-02
-2.37036e+01,4.12570e-02
-2.36336e+01,4.22350e-02
-2.35635e+01,4.33020e-02
-2.34934e+01,4.44000e-02
-2.34235e+01,4.54140e-02
-2.33534e+01,4.64860e-02
-2.32833e+01,4.75160e-02
-2.32134e+01,4.86360e-02
-2.31431e+01,4.97480e-02
-2.30732e+01,5.09300e-02
-2.30030e+01,5.21400e-02
-2.29329e+01,5.32950e-02
-2.28628e+01,5.45600e-02
-2.27928e+01,5.58450e-02
-2.27226e+01,5.71720e-02
-2.26526e+01,5.85190e-02
-2.25826e+01,5.99650e-02
-2.25125e+01,6.13270e-02
-2.24425e+01,6.27140e-02
-2.23724e+01,6.41230e-02
-2.23023e+01,6.55590e-02
-2.22323e+01,6.70230e-02
-2.21622e+01,6.85540e-02
-2.20922e+01,7.00500e-02
-2.20221e+01,7.15310e-02
-2.19519e+01,7.30990e-02
-2.18819e+01,7.47470e-02
-2.18119e+01,7.63290e-02
-2.17417e+01,7.80540e-02
-2.16717e+01,7.97650e-02
-2.16016e+01,8.15710e-02
-2.15316e+01,8.33670e-02
-2.14614e+01,8.51130e-02
-2.13914e+01,8.69260e-02
-2.13213e+01,8.87780e-02
-2.12512e+01,9.06750e-02
-2.11812e+01,9.26060e-02
-2.11111e+01,9.45530e-02
-2.10410e+01,9.64910e-02
-2.09709e+01,9.84460e-02
-2.09009e+01,1.00364e-01
-2.08309e+01,1.02385e-01
-2.07608e+01,1.04483e-01
-2.06907e+01,1.06606e-01
-2.06206e+01,1.08802e-01
-2.05505e+01,1.10994e-01
-2.04805e+01,1.13151e-01
-2.04104e+01,1.15456e-01
-2.03403e+01,1.17813e-01
-2.02703e+01,1.20142e-01
-2.02002e+01,1.22555e-01
-2.01301e+01,1.24985e-01
-2.00600e+01,1.27443e-01
-1.99900e+01,1.29876e-01
-1.99200e+01,1.32445e-01
-1.98498e+01,1.34933e-01
-1.97798e+01,1.37565e-01
-1.97098e+01,1.40144e-01
-1.96397e+01,1.42761e-01
-1.95695e+01,1.45447e-01
-1.94997e+01,1.48116e-01
-1.94294e+01,1.50824e-01
-1.93595e+01,1.53574e-01
-1.92893e+01,1.56353e-01
-1.92191e+01,1.59279e-01
-1.91492e+01,1.62183e-01
-1.90791e+01,1.65080e-01
-1.90091e+01,1.68040e-01
-1.89388e+01,1.71046e-01
-1.88689e+01,1.74023e-01
-1.87989e+01,1.77128e-01
-1.87286e+01,1.80226e-01
-1.86585e+01,1.83427e-01
-1.85886e+01,1.86621e-01
-1.85186e+01,1.89826e-01
-1.84485e+01,1.93135e-01
-1.83782e+01,1.96379e-01
-1.83083e+01,1.99664e-01
-1.82382e+01,2.03056e-01
-1.81682e+01,2.06597e-01
-1.80981e+01,2.09996e-01
-1.80280e+01,2.13506e-01
-1.79580e+01,2.16971e-01
-1.78880e+01,2.20565e-01
-1.78178e+01,2.24095e-01
-1.77477e+01,2.27748e-01
-1.76777e+01,2.31349e-01
-1.76075e+01,2.35019e-01
-1.75375e+01,2.38724e-01
-1.74673e+01,2.42569e-01
-1.73974e+01,2.46407e-01
-1.73273e+01,2.50172e-01
-1.72573e+01,2.54123e-01
-1.71872e+01,2.58037e-01
-1.71171e+01,2.61997e-01
-1.70470e+01,2.65949e-01
-1.69769e+01,2.69985e-01
-1.69069e+01,2.74001e-01
-1.68369e+01,2.78073e-01
-1.67669e+01,2.82123e-01
-1.66967e+01,2.86332e-01
-1.66266e+01,2.90563e-01
-1.65565e+01,2.94802e-01
-1.64865e+01,2.99163e-01
-1.64165e+01,3.03440e-01
-1.63464e+01,3.07884e-01
-1.62762e+01,3.12307e-01
-1.62062e+01,3.16688e-01
-1.61361e+01,3.21220e-01
-1.60660e+01,3.25747e-01
-1.59960e+01,3.30349e-01
-1.59259e+01,3.34843e-01
-1.58558e+01,3.39530e-01
-1.57858e+01,3.44192e-01
-1.57157e+01,3.48816e-01
-1.56457e+01,3.53431e-01
-1.55755e+01,3.58083e-01
-1.55055e+01,3.62946e-01
-1.54354e+01,3.67763e-01
-1.53654e+01,3.72481e-01
-1.52953e+01,3.77304e-01
-1.52252e+01,3.82231e-01
-1.51552e+01,3.87231e-01
-1.50851e+01,3.92190e-01
-1.50150e+01,3.97249e-01
-1.49450e+01,4.02218e-01
-1.48749e+01,4.07228e-01
-1.48049e+01,4.12317e-01
-1.47348e+01,4.17334e-01
-1.46647e+01,4.22440e-01
-1.45946e+01,4.27658e-01
-1.45245e+01,4.32857e-01
-1.44545e+01,4.38109e-01
-1.43843e+01,4.43335e-01
-1.43143e+01,4.48610e-01
-1.42442e+01,4.53876e-01
-1.41741e+01,4.59096e-01
-1.41041e+01,4.64369e-01
-1.40340e+01,4.69776e-01
-1.39640e+01,4.75159e-01
-1.38939e+01,4.80450e-01
-1.38238e+01,4.85901e-01
-1.37538e+01,4.91326e-01
-1.36836e+01,4.96733e-01
-1.36136e+01,5.02309e-01
-1.35435e+01,5.07863e-01
-1.34735e+01,5.13423e-01
-1.34034e+01,5.18886e-01
-1.33333e+01,5.24299e-01
-1.32632e+01,5.29808e-01
-1.31932e+01,5.35427e-01
-1.31231e+01,5.40876e-01
-1.30531e+01,5.46499e-01
-1.29830e+01,5.52119e-01
-1.29129e+01,5.57721e-01
-1.28428e+01,5.63355e-01
-1.27728e+01,5.68998e-01
-1.27027e+01,5.74602e-01
-1.26326e+01,5.80104e-01
-1.25626e+01,5.85648e-01
-1.24925e+01,5.91145e-01
-1.24224e+01,5.96732e-01
-1.23523e+01,6.02250e-01
-1.22823e+01,6.07852e-01
-1.22122e+01,6.13405e-01
-1.21421e+01,6.18953e-01
-1.20721e+01,6.24560e-01
-1.20020e+01,6.30206e-01
-1.19320e+01,6.35795e-01
-1.18619e+01,6.41353e-01
-1.17918e+01,6.46843e-01
-1.17217e+01,6.52373e-01
-1.16517e+01,6.57971e-01
-1.15816e+01,6.63452e-01
-1.15115e+01,6.68875e-01
-1.14414e+01,6.74351e-01
-1.13714e+01,6.79798e-01
-1.13013e+01,6.85238e-01
-1.12312e+01,6.90589e-01
-1.11612e+01,6.96074e-01
-1.10911e+01,7.01419e-01
-1.10210e+01,7.06536e-01
-1.09510e+01,7.11773e-01
-1.08809e+01,7.17040e-01
-1.08108e+01,7.22292e-01
-1.07407e+01,7.27534e-01
-1.06706e+01,7.32602e-01
-1.06006e+01,7.37743e-01
-1.05305e+01,7.42786e-01
-1.04605e+01,7.47925e-01
-1.03904e+01,7.52980e-01
-1.03203e+01,7.57971e-01
-1.02502e+01,7.62880e-01
-1.01802e+01,7.67812e-01
-1.01101e+01,7.72558e-01
-1.00401e+01,7.77468e-01
-9.97014e+00,7.82142e-01
-9.89997e+00,7.86875e-01
-9.82967e+00,7.91674e-01
-9.75966e+00,7.96377e-01
-9.68955e+00,8.01003e-01
-9.61976e+00,8.05420e-01
-9.54951e+00,8.09939e-01
-9.47960e+00,8.14416e-01
-9.40929e+00,8.18875e-01
-9.33935e+00,8.23273e-01
-9.26942e+00,8.27577e-01
-9.19915e+00,8.31771e-01
-9.12929e+00,8.35952e-01
-9.05913e+00,8.40071e-01
-8.98906e+00,8.44217e-01
-8.91909e+00,8.48286e-01
-8.84889e+00,8.52178e-01
-8.77882e+00,8.56069e-01
-8.70858e+00,8.59905e-01
-8.63850e+00,8.63652e-01
-8.56860e+00,8.67416e-01
-8.49858e+00,8.71096e-01
-8.42846e+00,8.74647e-01
-8.35826e+00,8.78215e-01
-8.28830e+00,8.81693e-01
-8.21829e+00,8.85066e-01
-8.14826e+00,8.88399e-01
-8.07795e+00,8.91734e-01
-8.00794e+00,8.94934e-01
-7.93795e+00,8.98179e-01
-7.86775e+00,9.01409e-01
-7.79787e+00,9.04501e-01
-7.72782e+00,9.07493e-01
-7.65761e+00,9.10290e-01
-7.58752e+00,9.13053e-01
-7.51757e+00,9.15801e-01
-7.44752e+00,9.18544e-01
-7.37739e+00,9.21272e-01
-7.30721e+00,9.23888e-01
-7.23722e+00,9.26522e-01
-7.16721e+00,9.29016e-01
-7.09720e+00,9.31521e-01
-7.02699e+00,9.33880e-01
-6.95703e+00,9.36207e-01
-6.88691e+00,9.38499e-01
-6.81686e+00,9.40783e-01
-6.74669e+00,9.42945e-01
-6.67663e+00,9.45014e-01
-6.60668e+00,9.47059e-01
-6.53647e+00,9.48982e-01
-6.46642e+00,9.50862e-01
-6.39634e+00,9.52755e-01
-6.32625e+00,9.54511e-01
-6.25618e+00,9.56281e-01
-6.18614e+00,9.57946e-01
-6.11615e+00,9.59607e-01
-6.04604e+00,9.61278e-01
-5.97601e+00,9.62932e-01
-5.90591e+00,9.64431e-01
-5.83576e+00,9.65853e-01
-5.76574e+00,9.67275e-01
-5.69554e+00,9.68623e-01
-5.62567e+00,9.70017e-01
-5.55549e+00,9.71286e-01
-5.48551e+00,9.72492e-01
-5.41543e+00,9.73676e-01
-5.34528e+00,9.74806e-01
-5.27536e+00,9.75969e-01
-5.20525e+00,9.77065e-01
-5.13513e+00,9.78142e-01
-5.06500e+00,9.79121e-01
-4.99503e+00,9.80049e-01
-4.92495e+00,9.81002e-01
-4.85492e+00,9.81881e-01
-4.78496e+00,9.82725e-01
-4.71469e+00,9.83574e-01
-4.64465e+00,9.84309e-01
-4.57461e+00,9.85071e-01
-4.50445e+00,9.85801e-01
-4.43444e+00,9.86529e-01
-4.36436e+00,9.87185e-01
-4.29422e+00,9.87859e-01
-4.22428e+00,9.88493e-01
-4.15420e+00,9.89049e-01
-4.08412e+00,9.89678e-01
-4.01396e+00,9.90254e-01
-3.94404e+00,9.90786e-01
-3.87396e+00,9.91239e-01
-3.80395e+00,9.91688e-01
-3.73393e+00,9.92167e-01
-3.66370e+00,9.92614e-01
-3.59350e+00,9.93036e-01
-3.52353e+00,9.93445e-01
-3.45352e+00,9.93865e-01
-3.38339e+00,9.94220e-01
-3.31335e+00,9.94528e-01
-3.24322e+00,9.94846e-01
-3.17323e+00,9.95136e-01
-3.10327e+00,9.95445e-01
-3.03320e+00,9.95718e-01
-2.96296e+00,9.95967e-01
-2.89265e+00,9.96210e-01
-2.82305e+00,9.96445e-01
-2.75265e+00,9.96666e-01
-2.68234e+00,9.96873e-01
-2.61307e+00,9.97087e-01
-2.54262e+00,9.97288e-01
-2.47260e+00,9.97477e-01
-2.40242e+00,9.97661e-01
-2.33275e+00,9.97830e-01
-2.26257e+00,9.97972e-01
-2.19308e+00,9.98107e-01
-2.12185e+00,9.98230e-01
-2.05157e+00,9.98337e-01
-1.98185e+00,9.98463e-01
-1.91222e+00,9.98571e-01
-1.84124e+00,9.98686e-01
-1.77211e+00,9.98789e-01
-1.70265e+00,9.98872e-01
-1.63106e+00,9.98943e-01
-1.56169e+00,9.99022e-01
-1.49121e+00,9.99091e-01
-1.42143e+00,9.99153e-01
-1.35121e+00,9.99209e-01
-1.28124e+00,9.99260e-01
-1.21294e+00,9.99323e-01
-1.14181e+00,9.99369e-01
-1.07060e+00,9.99428e-01
-9.98897e-01,9.99483e-01
-9.30780e-01,9.99520e-01
-8.62497e-01,9.99552e-01
-7.90162e-01,9.99589e-01
-7.19064e-01,9.99618e-01
-6.52693e-01,9.99648e-01
-5.86675e-01,9.99685e-01
-5.09566e-01,9.99724e-01
-4.39421e-01,9.99751e-01
-3.75644e-01,9.99770e-01
-2.97601e-01,9.99799e-01
-2.31275e-01,9.99816e-01
-1.59951e-01,9.99830e-01
-9.03103e-02,9.99845e-01
-9.12977e-03,9.99856e-01
5.13760e-02,9.99870e-01
1.15282e-01,9.99882e-01
1.91163e-01,9.99893e-01
2.64924e-01,9.99905e-01
3.26590e-01,9.99914e-01
3.88585e-01,9.99925e-01
4.83253e-01,9.99933e-01
5.41532e-01,9.99938e-01
5.87676e-01,9.99943e-01
6.81859e-01,9.99947e-01
7.47799e-01,9.99954e-01
8.36817e-01,9.99956e-01
8.96579e-01,9.99957e-01
9.59709e-01,9.99964e-01
1.02537e+00,9.99968e-01
1.09714e+00,9.99972e-01
1.16143e+00,9.99974e-01
1.23884e+00,9.99978e-01
1.30495e+00,9.99981e-01
1.37037e+00,9.99982e-01
1.43046e+00,9.99983e-01
1.55549e+00,9.99984e-01
1.61518e+00,9.99985e-01
1.69028e+00,9.99988e-01
1.71170e+00,9.99989e-01
1.79121e+00,9.99991e-01
1.84635e+00,9.99993e-01
1.98740e+00,9.99994e-01
1.98740e+00,9.99994e-01
2.11227e+00,9.99995e-01
2.15955e+00,9.99996e-01
2.18247e+00,9.99997e-01
2.18247e+00,9.99997e-01
2.18247e+00,9.99997e-01
2.58972e+00,9.99998e-01
2.58972e+00,9.99998e-01
2.58972e+00,9.99998e-01
2.58972e+00,9.99998e-01
2.77128e+00,9.99999e-01


==> sampled-snr-optimization-0-22.dat <==
-4.00033e+01,0.00000e+00
-4.00033e+01,0.00000e+00
-4.00033e+01,0.00000e+00
-3.95140e+01,1.00000e-06
-3.95140e+01,1.00000e-06
-3.95140e+01,1.00000e-06
-3.95140e+01,1.00000e-06
-3.95140e+01,1.00000e-06
-3.95140e+01,1.00000e-06
-3.85864e+01,2.00000e-06
-3.85864e+01,2.00000e-06
-3.85864e+01,2.00000e-06
-3.85864e+01,2.00000e-06
-3.85839e+01,3.00000e-06
-3.85839e+01,3.00000e-06
-3.85839e+01,3.00000e-06
-3.85839e+01,3.00000e-06
-3.77994e+01,4.00000e-06
-3.77994e+01,4.00000e-06
-3.77994e+01,4.00000e-06
-3.77994e+01,4.00000e-06
-3.77994e+01,4.00000e-06
-3.73589e+01,5.00000e-06
-3.73589e+01,5.00000e-06
-3.73589e+01,5.00000e-06
-3.73589e+01,5.00000e-06
-3.69719e+01,6.00000e-06
-3.69719e+01,6.00000e-06
-3.69719e+01,6.00000e-06
-3.69719e+01,6.00000e-06
-3.69719e+01,6.00000e-06
-3.69719e+01,6.00000e-06
-3.61845e+01,7.00000e-06
-3.61845e+01,7.00000e-06
-3.61845e+01,7.00000e-06
-3.61089e+01,8.00000e-06
-3.61089e+01,8.00000e-06
-3.59188e+01,9.00000e-06
-3.57020e+01,1.00000e-05
-3.57020e+01,1.00000e-05
-3.57020e+01,1.00000e-05
-3.53572e+01,1.10000e-05
-3.53572e+01,1.10000e-05
-3.52256e+01,1.20000e-05
-3.52256e+01,1.20000e-05
-3.48700e+01,1.30000e-05
-3.48700e+01,1.30000e-05
-3.47806e+01,1.40000e-05
-3.47806e+01,1.40000e-05
-3.47806e+01,1.40000e-05
-3.43412e+01,1.50000e-05
-3.43412e+01,1.50000e-05
-3.43412e+01,1.50000e-05
-3.40480e+01,1.60000e-05
-3.40446e+01,1.70000e-05
-3.38951e+01,1.90000e-05
-3.38951e+01,1.90000e-05
-3.35643e+01,2.00000e-05
-3.35643e+01,2.00000e-05
-3.34884e+01,2.30000e-05
-3.33237e+01,2.60000e-05
-3.32614e+01,2.70000e-05
-3.31487e+01,2.80000e-05
-3.30418e+01,3.00000e-05
-3.29997e+01,3.10000e-05
-3.27468e+01,3.20000e-05
-3.27357e+01,3.30000e-05
-3.26116e+01,3.50000e-05
-3.24785e+01,3.60000e-05
-3.23397e+01,3.90000e-05
-3.22708e+01,4.20000e-05
-3.21545e+01,4.40000e-05
-3.20755e+01,4.50000e-05
-3.19150e+01,4.60000e-05
-3.18451e+01,4.80000e-05
-3.17958e+01,4.90000e-05
-3.16278e+01,5.00000e-05
-3.15794e+01,5.10000e-05
-3.13908e+01,5.20000e-05
-3.12819e+01,5.50000e-05
-3.11996e+01,5.80000e-05
-3.10830e+01,6.10000e-05
-3.09276e+01,6.30000e-05
-3.08304e+01,6.50000e-05
-3.07238e+01,6.70000e-05
-3.05711e+01,7.00000e-05
-3.04978e+01,7.30000e-05
-3.04295e+01,7.60000e-05
-3.02899e+01,7.80000e-05
-3.02062e+01,8.10000e-05
-3.01051e+01,8.30000e-05
-2.99525e+01,8.60000e-05
-2.98640e+01,8.90000e-05
-2.97441e+01,9.60000e-05
-2.96357e+01,9.90000e-05
-2.95055e+01,1.04000e-04
-2.94032e+01,1.07000e-04
-2.92863e+01,1.09000e-04
-2.92085e+01,1.15000e-04
-2.90935e+01,1.19000e-04
-2.89664e+01,1.28000e-04
-2.88679e+01,1.34000e-04
-2.87465e+01,1.42000e-04
-2.86382e+01,1.48000e-04
-2.85279e+01,1.57000e-04
-2.84185e+01,1.69000e-04
-2.83065e+01,1.78000e-04
-2.82108e+01,1.83000e-04
-2.80933e+01,1.90000e-04
-2.79879e+01,1.95000e-04
-2.78691e+01,2.00000e-04
-2.77614e+01,2.07000e-04
-2.76276e+01,2.17000e-04
-2.75419e+01,2.26000e-04
-2.74194e+01,2.40000e-04
-2.73112e+01,2.55000e-04
-2.72106e+01,2.66000e-04
-2.70970e+01,2.85000e-04
-2.69793e+01,2.97000e-04
-2.68772e+01,3.17000e-04
-2.67636e+01,3.31000e-04
-2.66671e+01,3.51000e-04
-2.65441e+01,3.66000e-04
-2.64401e+01,3.87000e-04
-2.63242e+01,4.04000e-04
-2.62178e+01,4.30000e-04
-2.61089e+01,4.60000e-04
-2.59889e+01,4.85000e-04
-2.58870e+01,5.18000e-04
-2.57780e+01,5.44000e-04
-2.56649e+01,5.74000e-04
-2.55605e+01,6.01000e-04
-2.54458e+01,6.26000e-04
-2.53413e+01,6.51000e-04
-2.52234e+01,6.78000e-04
-2.51141e+01,7.05000e-04
-2.50053e+01,7.39000e-04
-2.48978e+01,7.84000e-04
-2.47838e+01,8.18000e-04
-2.46758e+01,8.74000e-04
-2.45643e+01,9.07000e-04
-2.44557e+01,9.58000e-04
-2.43440e+01,1.00200e-03
-2.42336e+01,1.05800e-03
-2.41221e+01,1.11400e-03
-2.40148e+01,1.16700e-03
-2.39009e+01,1.22400e-03
-2.37944e+01,1.27300e-03
-2.36824e+01,1.33900e-03
-2.35732e+01,1.41800e-03
-2.34633e+01,1.48500e-03
-2.33546e+01,1.57100e-03
-2.32434e+01,1.64400e-03
-2.31327e+01,1.74100e-03
-2.30231e+01,1.83000e-03
-2.29134e+01,1.90900e-03
-2.28029e+01,2.00000e-03
-2.26923e+01,2.10600e-03
-2.25836e+01,2.21600e-03
-2.24728e+01,2.32400e-03
-2.23621e+01,2.44200e-03
-2.22522e+01,2.55800e-03
-2.21427e+01,2.67400e-03
-2.20318e+01,2.79600e-03
-2.19224e+01,2.93000e-03
-2.18113e+01,3.08400e-03
-2.17021e+01,3.23500e-03
-2.15915e+01,3.38100e-03
-2.14817e+01,3.55400e-03
-2.13721e+01,3.72200e-03
-2.12618e+01,3.89200e-03
-2.11510e+01,4.08900e-03
-2.10411e+01,4.27700e-03
-2.09307e+01,4.52600e-03
-2.08206e+01,4.72800e-03
-2.07109e+01,4.95600e-03
-2.06004e+01,5.18700e-03
-2.04905e+01,5.44100e-03
-2.03794e+01,5.69400e-03
-2.02702e+01,5.96300e-03
-2.01603e+01,6.24400e-03
-2.00504e+01,6.52800e-03
-1.99396e+01,6.81200e-03
-1.98297e+01,7.16300e-03
-1.97196e+01,7.54300e-03
-1.96094e+01,7.88500e-03
-1.94993e+01,8.30200e-03
-1.93896e+01,8.66200e-03
-1.92793e+01,9.06700e-03
-1.91693e+01,9.48200e-03
-1.90588e+01,9.92600e-03
-1.89490e+01,1.04050e-02
-1.88392e+01,1.08840e-02
-1.87286e+01,1.14050e-02
-1.86186e+01,1.19310e-02
-1.85084e+01,1.24800e-02
-1.83983e+01,1.30830e-02
-1.82883e+01,1.36910e-02
-1.81781e+01,1.43270e-02
-1.80682e+01,1.50080e-02
-1.79580e+01,1.56900e-02
-1.78479e+01,1.64220e-02
-1.77376e+01,1.71330e-02
-1.76276e+01,1.79660e-02
-1.75176e+01,1.87320e-02
-1.74074e+01,1.95460e-02
-1.72974e+01,2.04610e-02
-1.71872e+01,2.14110e-02
-1.70770e+01,2.23480e-02
-1.69670e+01,2.33750e-02
-1.68569e+01,2.44580e-02
-1.67469e+01,2.55110e-02
-1.66366e+01,2.65670e-02
-1.65265e+01,2.77500e-02
-1.64165e+01,2.89390e-02
-1.63064e+01,3.02310e-02
-1.61961e+01,3.15580e-02
-1.60861e+01,3.29070e-02
-1.59760e+01,3.43590e-02
-1.58658e+01,3.57900e-02
-1.57559e+01,3.72030e-02
-1.56457e+01,3.87340e-02
-1.55356e+01,4.03390e-02
-1.54254e+01,4.20460e-02
-1.53153e+01,4.38280e-02
-1.52053e+01,4.55980e-02
-1.50951e+01,4.74570e-02
-1.49850e+01,4.93900e-02
-1.48749e+01,5.14060e-02
-1.47647e+01,5.35560e-02
-1.46547e+01,5.56870e-02
-1.45446e+01,5.78680e-02
-1.44344e+01,6.02160e-02
-1.43243e+01,6.25440e-02
-1.42142e+01,6.50020e-02
-1.41041e+01,6.74970e-02
-1.39940e+01,7.00720e-02
-1.38839e+01,7.27610e-02
-1.37738e+01,7.54990e-02
-1.36637e+01,7.84180e-02
-1.35535e+01,8.13840e-02
-1.34434e+01,8.44220e-02
-1.33333e+01,8.74310e-02
-1.32232e+01,9.06000e-02
-1.31131e+01,9.38690e-02
-1.30030e+01,9.72900e-02
-1.28929e+01,1.00804e-01
-1.27828e+01,1.04277e-01
-1.26727e+01,1.07789e-01
-1.25626e+01,1.11532e-01
-1.24525e+01,1.15325e-01
-1.23423e+01,1.19247e-01
-1.22323e+01,1.23235e-01
-1.21221e+01,1.27260e-01
-1.20120e+01,1.31379e-01
-1.19019e+01,1.35608e-01
-1.17918e+01,1.39980e-01
-1.16817e+01,1.44437e-01
-1.15716e+01,1.48918e-01
-1.14614e+01,1.53546e-01
-1.13513e+01,1.58190e-01
-1.12412e+01,1.62918e-01
-1.11311e+01,1.67755e-01
-1.10210e+01,1.72692e-01
-1.09109e+01,1.77597e-01
-1.08008e+01,1.82616e-01
-1.06907e+01,1.87846e-01
-1.05806e+01,1.93094e-01
-1.04705e+01,1.98306e-01
-1.03604e+01,2.03626e-01
-1.02502e+01,2.08978e-01
-1.01401e+01,2.14339e-01
-1.00300e+01,2.19774e-01
-9.91996e+00,2.25357e-01
-9.80967e+00,2.31010e-01
-9.69967e+00,2.36630e-01
-9.58963e+00,2.42461e-01
-9.47960e+00,2.48227e-01
-9.36929e+00,2.53999e-01
-9.25915e+00,2.59699e-01
-9.14924e+00,2.65565e-01
-9.03890e+00,2.71422e-01
-8.92892e+00,2.77376e-01
-8.81868e+00,2.83297e-01
-8.70858e+00,2.89158e-01
-8.59869e+00,2.95046e-01
-8.48845e+00,3.01068e-01
-8.37824e+00,3.06872e-01
-8.26814e+00,3.12816e-01
-8.15820e+00,3.18665e-01
-8.04792e+00,3.24804e-01
-7.93795e+00,3.30752e-01
-7.82779e+00,3.36810e-01
-7.71779e+00,3.42753e-01
-7.60751e+00,3.48895e-01
-7.49751e+00,3.54928e-01
-7.38737e+00,3.60813e-01
-7.27717e+00,3.66673e-01
-7.16721e+00,3.72621e-01
-7.05710e+00,3.78523e-01
-6.94692e+00,3.84364e-01
-6.83694e+00,3.90186e-01
-6.72682e+00,3.95860e-01
-6.61663e+00,4.01648e-01
-6.50645e+00,4.07421e-01
-6.39634e+00,4.13076e-01
-6.28637e+00,4.18636e-01
-6.17623e+00,4.24187e-01
-6.06600e+00,4.29897e-01
-5.95594e+00,4.35351e-01
-5.84593e+00,4.40859e-01
-5.73570e+00,4.46449e-01
-5.62567e+00,4.51852e-01
-5.51557e+00,4.57225e-01
-5.40547e+00,4.62552e-01
-5.29531e+00,4.67907e-01
-5.18514e+00,4.73175e-01
-5.07505e+00,4.78370e-01
-4.96495e+00,4.83700e-01
-4.85492e+00,4.88941e-01
-4.74476e+00,4.94186e-01
-4.63467e+00,4.99329e-01
-4.52447e+00,5.04331e-01
-4.41447e+00,5.09509e-01
-4.30427e+00,5.14471e-01
-4.19417e+00,5.19405e-01
-4.08412e+00,5.24347e-01
-3.97397e+00,5.29196e-01
-3.86391e+00,5.34172e-01
-3.75378e+00,5.39097e-01
-3.64365e+00,5.43816e-01
-3.53351e+00,5.48606e-01
-3.42342e+00,5.53267e-01
-3.31335e+00,5.58001e-01
-3.20318e+00,5.62722e-01
-3.09308e+00,5.67345e-01
-2.98303e+00,5.71835e-01
-2.87291e+00,5.76375e-01
-2.76273e+00,5.80873e-01
-2.65264e+00,5.85345e-01
-2.54254e+00,5.89822e-01
-2.43250e+00,5.94461e-01
-2.32228e+00,5.98764e-01
-2.21219e+00,6.03110e-01
-2.10208e+00,6.07419e-01
-1.99194e+00,6.11630e-01
-1.88190e+00,6.15917e-01
-1.77178e+00,6.20055e-01
-1.66165e+00,6.24105e-01
-1.55156e+00,6.28255e-01
-1.44142e+00,6.32301e-01
-1.33134e+00,6.36496e-01
-1.22122e+00,6.40536e-01
-1.11113e+00,6.44413e-01
-1.00097e+00,6.48258e-01
-8.90929e-01,6.52068e-01
-7.80795e-01,6.55923e-01
-6.70648e-01,6.59761e-01
-5.60605e-01,6.63590e-01
-4.50439e-01,6.67291e-01
-3.40320e-01,6.70912e-01
-2.30222e-01,6.74569e-01
-1.20077e-01,6.78180e-01
-1.00003e-02,6.81768e-01
1.00030e-01,6.85398e-01
2.10238e-01,6.88981e-01
3.20140e-01,6.92470e-01
4.30477e-01,6.96041e-01
5.40382e-01,6.99470e-01
6.50566e-01,7.02863e-01
7.60940e-01,7.06236e-01
8.70712e-01,7.09721e-01
9.80897e-01,7.13045e-01
1.09106e+00,7.16343e-01
1.20113e+00,7.19603e-01
1.31137e+00,7.22859e-01
1.42139e+00,7.26132e-01
1.53144e+00,7.29261e-01
1.64174e+00,7.32488e-01
1.75164e+00,7.35590e-01
1.86193e+00,7.38719e-01
1.97198e+00,7.41861e-01
2.08199e+00,7.44855e-01
2.19218e+00,7.47900e-01
2.30219e+00,7.50883e-01
2.41248e+00,7.53860e-01
2.52246e+00,7.56694e-01
2.63257e+00,7.59569e-01
2.74273e+00,7.62437e-01
2.85287e+00,7.65276e-01
2.96292e+00,7.68126e-01
3.07303e+00,7.70933e-01
3.18314e+00,7.73640e-01
3.29337e+00,7.76379e-01
3.40345e+00,7.79009e-01
3.51352e+00,7.81731e-01
3.62369e+00,7.84443e-01
3.73372e+00,7.87116e-01
3.84389e+00,7.89680e-01
3.95379e+00,7.92243e-01
4.06404e+00,7.94856e-01
4.17422e+00,7.97328e-01
4.28426e+00,7.99883e-01
4.39443e+00,8.02415e-01
4.50449e+00,8.04915e-01
4.61469e+00,8.07339e-01
4.72479e+00,8.09711e-01
4.83487e+00,8.12107e-01
4.94489e+00,8.14442e-01
5.05503e+00,8.16773e-01
5.16522e+00,8.19185e-01
5.27527e+00,8.21455e-01
5.38536e+00,8.23656e-01
5.49555e+00,8.26032e-01
5.60564e+00,8.28278e-01
5.71569e+00,8.30519e-01
5.82586e+00,8.32743e-01
5.93596e+00,8.34922e-01
6.04604e+00,8.37055e-01
6.15613e+00,8.39113e-01
6.26628e+00,8.41189e-01
6.37640e+00,8.43236e-01
6.48653e+00,8.45247e-01
6.59669e+00,8.47266e-01
6.70673e+00,8.49247e-01
6.81675e+00,8.51229e-01
6.92697e+00,8.53171e-01
7.03704e+00,8.55019e-01
7.14715e+00,8.56983e-01
7.25724e+00,8.58825e-01
7.36739e+00,8.60729e-01
7.47754e+00,8.62549e-01
7.58761e+00,8.64423e-01
7.69769e+00,8.66216e-01
7.80785e+00,8.67914e-01
7.91789e+00,8.69655e-01
8.02801e+00,8.71347e-01
8.13814e+00,8.73050e-01
8.24822e+00,8.74759e-01
8.35836e+00,8.76398e-01
8.46844e+00,8.78036e-01
8.57863e+00,8.79704e-01
8.68874e+00,8.81307e-01
8.79887e+00,8.82845e-01
8.90890e+00,8.84379e-01
9.01905e+00,8.85929e-01
9.12913e+00,8.87434e-01
9.23928e+00,8.88904e-01
9.34938e+00,8.90382e-01
9.45941e+00,8.91818e-01
9.56965e+00,8.93245e-01
9.67960e+00,8.94656e-01
9.78979e+00,8.96010e-01
9.89997e+00,8.97395e-01
1.00100e+01,8.98743e-01
1.01199e+01,9.00133e-01
1.02301e+01,9.01460e-01
1.03403e+01,9.02802e-01
1.04505e+01,9.04157e-01
1.05603e+01,9.05453e-01
1.06707e+01,9.06763e-01
1.07809e+01,9.08035e-01
1.08909e+01,9.09261e-01
1.10013e+01,9.10459e-01
1.11109e+01,9.11677e-01
1.12212e+01,9.12864e-01
1.13312e+01,9.13968e-01
1.14414e+01,9.15093e-01
1.15515e+01,9.16224e-01
1.16616e+01,9.17318e-01
1.17719e+01,9.18383e-01
1.18820e+01,9.19458e-01
1.19921e+01,9.20531e-01
1.21021e+01,9.21618e-01
1.22123e+01,9.22632e-01
1.23221e+01,9.23665e-01
1.24324e+01,9.24658e-01
1.25426e+01,9.25743e-01
1.26527e+01,9.26725e-01
1.27628e+01,9.27745e-01
1.28729e+01,9.28732e-01
1.29829e+01,9.29681e-01
1.30931e+01,9.30660e-01
1.32031e+01,9.31528e-01
1.33133e+01,9.32469e-01
1.34234e+01,9.33434e-01
1.35336e+01,9.34371e-01
1.36436e+01,9.35237e-01
1.37537e+01,9.36118e-01
1.38637e+01,9.37015e-01
1.39740e+01,9.37828e-01
1.40841e+01,9.38681e-01
1.41943e+01,9.39503e-01
1.43045e+01,9.40311e-01
1.44144e+01,9.41106e-01
1.45245e+01,9.41897e-01
1.46347e+01,9.42703e-01
1.47446e+01,9.43476e-01
1.48547e+01,9.44239e-01
1.49650e+01,9.45020e-01
1.50752e+01,9.45776e-01
1.51850e+01,9.46453e-01
1.52952e+01,9.47181e-01
1.54053e+01,9.47889e-01
1.55155e+01,9.48614e-01
1.56257e+01,9.49291e-01
1.57357e+01,9.49983e-01
1.58458e+01,9.50630e-01
1.59560e+01,9.51269e-01
1.60660e+01,9.51943e-01
1.61762e+01,9.52555e-01
1.62863e+01,9.53158e-01
1.63965e+01,9.53792e-01
1.65065e+01,9.54419e-01
1.66166e+01,9.55021e-01
1.67266e+01,9.55640e-01
1.68368e+01,9.56259e-01
1.69469e+01,9.56848e-01
1.70571e+01,9.57433e-01
1.71673e+01,9.57987e-01
1.72773e+01,9.58502e-01
1.73874e+01,9.59011e-01
1.74975e+01,9.59538e-01
1.76076e+01,9.60081e-01
1.77176e+01,9.60616e-01
1.78278e+01,9.61126e-01
1.79380e+01,9.61662e-01
1.80480e+01,9.62175e-01
1.81582e+01,9.62652e-01
1.82683e+01,9.63165e-01
1.83785e+01,9.63641e-01
1.84887e+01,9.64152e-01
1.85986e+01,9.64604e-01
1.87088e+01,9.65044e-01
1.88189e+01,9.65503e-01
1.89286e+01,9.65930e-01
1.90391e+01,9.66388e-01
1.91490e+01,9.66819e-01
1.92590e+01,9.67267e-01
1.93696e+01,9.67661e-01
1.94794e+01,9.68078e-01
1.95899e+01,9.68482e-01
1.96993e+01,9.68899e-01
1.98098e+01,9.69313e-01
1.99198e+01,9.69696e-01
2.00299e+01,9.70106e-01
2.01402e+01,9.70485e-01
2.02502e+01,9.70869e-01
2.03603e+01,9.71248e-01
2.04704e+01,9.71605e-01
2.05805e+01,9.72008e-01
2.06904e+01,9.72374e-01
2.08009e+01,9.72763e-01
2.09107e+01,9.73146e-01
2.10212e+01,9.73506e-01
2.11311e+01,9.73839e-01
2.12411e+01,9.74191e-01
2.13520e+01,9.74520e-01
2.14616e+01,9.74846e-01
2.15712e+01,9.75153e-01
2.16817e+01,9.75472e-01
2.17921e+01,9.75779e-01
2.19022e+01,9.76089e-01
2.20118e+01,9.76393e-01
2.21224e+01,9.76726e-01
2.22318e+01,9.77034e-01
2.23421e+01,9.77352e-01
2.24524e+01,9.77674e-01
2.25624e+01,9.77958e-01
2.26722e+01,9.78247e-01
2.27830e+01,9.78523e-01
2.28925e+01,9.78802e-01
2.30027e+01,9.79102e-01
2.31131e+01,9.79379e-01
2.32230e+01,9.79700e-01
2.33335e+01,9.79966e-01
2.34437e+01,9.80217e-01
2.35536e+01,9.80480e-01
2.36635e+01,9.80733e-01
2.37743e+01,9.81010e-01
2.38839e+01,9.81295e-01
2.39941e+01,9.81553e-01
2.41042e+01,9.81814e-01
2.42141e+01,9.82045e-01
2.43233e+01,9.82310e-01
2.44345e+01,9.82526e-01
2.45446e+01,9.82789e-01
2.46541e+01,9.83002e-01
2.47647e+01,9.83222e-01
2.48746e+01,9.83447e-01
2.49852e+01,9.83704e-01
2.50950e+01,9.83944e-01
2.52055e+01,9.84157e-01
2.53152e+01,9.84400e-01
2.54253e+01,9.84616e-01
2.55354e+01,9.84826e-01
2.56456e+01,9.85027e-01
2.57558e+01,9.85265e-01
2.58659e+01,9.85474e-01
2.59756e+01,9.85689e-01
2.60864e+01,9.85903e-01
2.61962e+01,9.86118e-01
2.63060e+01,9.86319e-01
2.64162e+01,9.86530e-01
2.65266e+01,9.86730e-01
2.66366e+01,9.86953e-01
2.67462e+01,9.87133e-01
2.68568e+01,9.87325e-01
2.69670e+01,9.87533e-01
2.70772e+01,9.87734e-01
2.71872e+01,9.87924e-01
2.72967e+01,9.88090e-01
2.74077e+01,9.88280e-01
2.75182e+01,9.88435e-01
2.76271e+01,9.88601e-01
2.77379e+01,9.88776e-01
2.78481e+01,9.88979e-01
2.79587e+01,9.89180e-01
2.80676e+01,9.89350e-01
2.81762e+01,9.89488e-01
2.82887e+01,9.89656e-01
2.83984e+01,9.89829e-01
2.85080e+01,9.89965e-01
2.86189e+01,9.90138e-01
2.87285e+01,9.90278e-01
2.88387e+01,9.90416e-01
2.89491e+01,9.90572e-01
2.90587e+01,9.90720e-01
2.91690e+01,9.90881e-01
2.92792e+01,9.91055e-01
2.93897e+01,9.91205e-01
2.94984e+01,9.91320e-01
2.96104e+01,9.91477e-01
2.97197e+01,9.91616e-01
2.98300e+01,9.91755e-01
2.99400e+01,9.91894e-01
3.00505e+01,9.92040e-01
3.01603e+01,9.92155e-01
3.02702e+01,9.92284e-01
3.03810e+01,9.92409e-01
3.04910e+01,9.92510e-01
3.06006e+01,9.92641e-01
3.07107e+01,9.92778e-01
3.08207e+01,9.92893e-01
3.09300e+01,9.93032e-01
3.10411e+01,9.93152e-01
3.11514e+01,9.93254e-01
3.12613e+01,9.93362e-01
3.13716e+01,9.93462e-01
3.14811e+01,9.93565e-01
3.15918e+01,9.93651e-01
3.17020e+01,9.93759e-01
3.18116e+01,9.93866e-01
3.19218e+01,9.93967e-01
3.20320e+01,9.94068e-01
3.21421e+01,9.94158e-01
3.22518e+01,9.94262e-01
3.23641e+01,9.94360e-01
3.24719e+01,9.94444e-01
3.25837e+01,9.94531e-01
3.26928e+01,9.94614e-01
3.28015e+01,9.94716e-01
3.29130e+01,9.94805e-01
3.30235e+01,9.94892e-01
3.31338e+01,9.94997e-01
3.32434e+01,9.95073e-01
3.33548e+01,9.95172e-01
3.34643e+01,9.95246e-01
3.35738e+01,9.95319e-01
3.36855e+01,9.95408e-01
3.37941e+01,9.95483e-01
3.39042e+01,9.95562e-01
3.40135e+01,9.95634e-01
3.41248e+01,9.95706e-01
3.42339e+01,9.95778e-01
3.43443e+01,9.95868e-01
3.44537e+01,9.95929e-01
3.45646e+01,9.96004e-01
3.46733e+01,9.96068e-01
3.47861e+01,9.96137e-01
3.48947e+01,9.96209e-01
3.50073e+01,9.96269e-01
3.51143e+01,9.96323e-01
3.52247e+01,9.96385e-01
3.53344e+01,9.96450e-01
3.54453e+01,9.96508e-01
3.55559e+01,9.96568e-01
3.56647e+01,9.96627e-01
3.57758e+01,9.96681e-01
3.58856e+01,9.96734e-01
3.59964e+01,9.96786e-01
3.61063e+01,9.96838e-01
3.62155e+01,9.96883e-01
3.63260e+01,9.96927e-01
3.64356e+01,9.96978e-01
3.65454e+01,9.97034e-01
3.66567e+01,9.97081e-01
3.67683e+01,9.97129e-01
3.68776e+01,9.97179e-01
3.69874e+01,9.97230e-01
3.70976e+01,9.97280e-01
3.72067e+01,9.97326e-01
3.73172e+01,9.97368e-01
3.74276e+01,9.97413e-01
3.75364e+01,9.97455e-01
3.76497e+01,9.97497e-01
3.77590e+01,9.97542e-01
3.78664e+01,9.97589e-01
3.79776e+01,9.97626e-01
3.80911e+01,9.97673e-01
3.81981e+01,9.97717e-01
3.83074e+01,9.97757e-01
3.84183e+01,9.97789e-01
3.85257e+01,9.97823e-01
3.86400e+01,9.97861e-01
3.87511e+01,9.97897e-01
3.88598e+01,9.97933e-01
3.89676e+01,9.97969e-01
3.90779e+01,9.97999e-01
3.91873e+01,9.98030e-01
3.92990e+01,9.98053e-01
3.94064e+01,9.98096e-01
3.95209e+01,9.98127e-01
3.96290e+01,9.98167e-01
3.97403e+01,9.98201e-01
3.98520e+01,9.98229e-01
3.99643e+01,9.98258e-01
4.00698e+01,9.98296e-01
4.01799e+01,9.98334e-01
4.02890e+01,9.98359e-01
4.04025e+01,9.98395e-01
4.05096e+01,9.98427e-01
4.06202e+01,9.98456e-01
4.07298e+01,9.98480e-01
4.08429e+01,9.98511e-01
4.09520e+01,9.98531e-01
4.10575e+01,9.98559e-01
4.11667e+01,9.98581e-01
4.12811e+01,9.98601e-01
4.13890e+01,9.98633e-01
4.15020e+01,9.98654e-01
4.16158e+01,9.98680e-01
4.17222e+01,9.98699e-01
4.18298e+01,9.98722e-01
4.19424e+01,9.98745e-01
4.20542e+01,9.98765e-01
4.21675e+01,9.98799e-01
4.22742e+01,9.98824e-01
4.23850e+01,9.98852e-01
4.24959e+01,9.98882e-01
4.25974e+01,9.98906e-01
4.27087e+01,9.98927e-01
4.28251e+01,9.98958e-01
4.29332e+01,9.98986e-01
4.30376e+01,9.99007e-01
4.31500e+01,9.99028e-01
4.32552e+01,9.99055e-01
4.33730e+01,9.99082e-01
4.34832e+01,9.99112e-01
4.35953e+01,9.99144e-01
4.37029e+01,9.99165e-01
4.38232e+01,9.99185e-01
4.39203e+01,9.99210e-01
4.40357e+01,9.99230e-01
4.41467e+01,9.99251e-01
4.42549e+01,9.99277e-01
4.43700e+01,9.99297e-01
4.44730e+01,9.99317e-01
4.45761e+01,9.99337e-01
4.46878e+01,9.99363e-01
4.48085e+01,9.99385e-01
4.49164e+01,9.99406e-01
4.50259e+01,9.99431e-01
4.51403e+01,9.99455e-01
4.52456e+01,9.99483e-01
4.53576e+01,9.99498e-01
4.54651e+01,9.99516e-01
4.55718e+01,9.99536e-01
4.56980e+01,9.99555e-01
4.57951e+01,9.99571e-01
4.59067e+01,9.99591e-01
4.60185e+01,9.99609e-01
4.61225e+01,9.99635e-01
4.62334e+01,9.99649e-01
4.63396e+01,9.99665e-01
4.64554e+01,9.99686e-01
4.65556e+01,9.99702e-01
4.66789e+01,9.99732e-01
4.67794e+01,9.99739e-01
4.68968e+01,9.99749e-01
4.70054e+01,9.99761e-01
4.71203e+01,9.99774e-01
4.72263e+01,9.99789e-01
4.73346e+01,9.99802e-01
4.74361e+01,9.99811e-01
4.75602e+01,9.99826e-01
4.76713e+01,9.99840e-01
4.77781e+01,9.99847e-01
4.78875e+01,9.99854e-01
4.79951e+01,9.99862e-01
4.81200e+01,9.99871e-01
4.82349e+01,9.99878e-01
4.83275e+01,9.99887e-01
4.84254e+01,9.99898e-01
4.85422e+01,9.99905e-01
4.86488e+01,9.99914e-01
4.87677e+01,9.99919e-01
4.88936e+01,9.99925e-01
4.90287e+01,9.99928e-01
4.90673e+01,9.99930e-01
4.91907e+01,9.99934e-01
4.93085e+01,9.99940e-01
4.94343e+01,9.99945e-01
4.95342e+01,9.99951e-01
4.96440e+01,9.99958e-01
4.97512e+01,9.99966e-01
4.98854e+01,9.99967e-01
4.99950e+01,9.99970e-01
5.00847e+01,9.99974e-01
5.02040e+01,9.99976e-01
5.03007e+01,9.99977e-01
5.04127e+01,9.99979e-01
5.04914e+01,9.99981e-01
5.06228e+01,9.99982e-01
5.07533e+01,9.99984e-01
5.08767e+01,9.99987e-01
5.08767e+01,9.99987e-01
5.08767e+01,9.99987e-01
5.12846e+01,9.99988e-01
5.12846e+01,9.99988e-01
5.15266e+01,9.99989e-01
5.15266e+01,9.99989e-01
5.16295e+01,9.99991e-01
5.16295e+01,9.99991e-01
5.18532e+01,9.99992e-01
5.19198e+01,9.99993e-01
5.20491e+01,9.99994e-01
5.21998e+01,9.99995e-01
5.23099e+01,9.99996e-01
5.23099e+01,9.99996e-01
5.25397e+01,9.99997e-01
5.26444e+01,9.99998e-01
5.26444e+01,9.99998e-01
5.26444e+01,9.99998e-01
5.26444e+01,9.99998e-01
5.32613e+01,9.99999e-01
5.32613e+01,9.99999e-01


==> sampled-snr-optimization-0-816.dat <==
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.80852e+01,0.00000e+00
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69420e+01,1.00000e-06
-1.69295e+01,2.00000e-06
-1.67813e+01,3.00000e-06
-1.67093e+01,4.00000e-06
-1.66372e+01,5.00000e-06
-1.65567e+01,7.00000e-06
-1.64528e+01,8.00000e-06
-1.64399e+01,9.00000e-06
-1.64399e+01,9.00000e-06
-1.61928e+01,1.00000e-05
-1.61928e+01,1.00000e-05
-1.60894e+01,1.10000e-05
-1.60126e+01,1.50000e-05
-1.59266e+01,1.80000e-05
-1.58274e+01,2.00000e-05
-1.57432e+01,2.20000e-05
-1.56698e+01,2.50000e-05
-1.56015e+01,2.60000e-05
-1.54952e+01,2.70000e-05
-1.54303e+01,3.10000e-05
-1.53609e+01,3.60000e-05
-1.52789e+01,4.60000e-05
-1.51851e+01,5.20000e-05
-1.51210e+01,5.60000e-05
-1.50451e+01,6.20000e-05
-1.49554e+01,7.30000e-05
-1.48661e+01,8.20000e-05
-1.47942e+01,9.60000e-05
-1.47185e+01,1.09000e-04
-1.46333e+01,1.22000e-04
-1.45547e+01,1.38000e-04
-1.44747e+01,1.57000e-04
-1.43978e+01,1.68000e-04
-1.43146e+01,1.84000e-04
-1.42297e+01,2.08000e-04
-1.41524e+01,2.29000e-04
-1.40727e+01,2.59000e-04
-1.39946e+01,2.94000e-04
-1.39147e+01,3.30000e-04
-1.38304e+01,3.62000e-04
-1.37535e+01,3.99000e-04
-1.36746e+01,4.34000e-04
-1.35931e+01,4.76000e-04
-1.35140e+01,5.29000e-04
-1.34328e+01,5.81000e-04
-1.33546e+01,6.28000e-04
-1.32732e+01,6.89000e-04
-1.31931e+01,7.94000e-04
-1.31125e+01,8.91000e-04
-1.30332e+01,9.84000e-04
-1.29519e+01,1.10900e-03
-1.28732e+01,1.21500e-03
-1.27926e+01,1.33200e-03
-1.27126e+01,1.49600e-03
-1.26330e+01,1.64700e-03
-1.25527e+01,1.82700e-03
-1.24722e+01,2.04500e-03
-1.23925e+01,2.23400e-03
-1.23130e+01,2.46300e-03
-1.22321e+01,2.73800e-03
-1.21522e+01,3.03200e-03
-1.20720e+01,3.36500e-03
-1.19919e+01,3.66600e-03
-1.19120e+01,3.98500e-03
-1.18316e+01,4.37100e-03
-1.17517e+01,4.73000e-03
-1.16717e+01,5.17800e-03
-1.15915e+01,5.65400e-03
-1.15116e+01,6.23000e-03
-1.14313e+01,6.79100e-03
-1.13514e+01,7.35200e-03
-1.12713e+01,8.00700e-03
-1.11911e+01,8.73900e-03
-1.11111e+01,9.49200e-03
-1.10310e+01,1.03230e-02
-1.09510e+01,1.12180e-02
-1.08709e+01,1.21250e-02
-1.07907e+01,1.31480e-02
-1.07107e+01,1.42030e-02
-1.06307e+01,1.53740e-02
-1.05505e+01,1.64880e-02
-1.04703e+01,1.77400e-02
-1.03903e+01,1.90910e-02
-1.03103e+01,2.05170e-02
-1.02302e+01,2.20730e-02
-1.01501e+01,2.37260e-02
-1.00700e+01,2.55160e-02
-9.99002e+00,2.73600e-02
-9.90974e+00,2.92540e-02
-9.82967e+00,3.11960e-02
-9.74981e+00,3.32890e-02
-9.66979e+00,3.55430e-02
-9.58963e+00,3.79090e-02
-9.50937e+00,4.02950e-02
-9.42943e+00,4.28110e-02
-9.34943e+00,4.54160e-02
-9.26942e+00,4.81230e-02
-9.18905e+00,5.09240e-02
-9.10908e+00,5.38460e-02
-9.02916e+00,5.69280e-02
-8.94899e+00,6.01190e-02
-8.86893e+00,6.33800e-02
-8.78867e+00,6.67980e-02
-8.70858e+00,7.03380e-02
-8.62868e+00,7.40140e-02
-8.54866e+00,7.78050e-02
-8.46856e+00,8.15350e-02
-8.38842e+00,8.53400e-02
-8.30825e+00,8.93440e-02
-8.22810e+00,9.34170e-02
-8.14826e+00,9.75320e-02
-8.06820e+00,1.01670e-01
-7.98794e+00,1.06030e-01
-7.90780e+00,1.10458e-01
-7.82779e+00,1.14844e-01
-7.74768e+00,1.19422e-01
-7.66775e+00,1.23886e-01
-7.58752e+00,1.28454e-01
-7.50753e+00,1.33125e-01
-7.42754e+00,1.37784e-01
-7.34734e+00,1.42500e-01
-7.26721e+00,1.47093e-01
-7.18717e+00,1.51839e-01
-7.10701e+00,1.56717e-01
-7.02699e+00,1.61545e-01
-6.94692e+00,1.66347e-01
-6.86681e+00,1.71254e-01
-6.78671e+00,1.76185e-01
-6.70663e+00,1.81054e-01
-6.62661e+00,1.85981e-01
-6.54646e+00,1.90964e-01
-6.46642e+00,1.95891e-01
-6.38631e+00,2.00802e-01
-6.30636e+00,2.05741e-01
-6.22621e+00,2.10640e-01
-6.14608e+00,2.15540e-01
-6.06600e+00,2.20430e-01
-5.98599e+00,2.25284e-01
-5.90591e+00,2.30096e-01
-5.82578e+00,2.35041e-01
-5.74580e+00,2.39901e-01
-5.66566e+00,2.44702e-01
-5.58556e+00,2.49523e-01
-5.50552e+00,2.54233e-01
-5.42542e+00,2.58997e-01
-5.34528e+00,2.63862e-01
-5.26528e+00,2.68675e-01
-5.18514e+00,2.73460e-01
-5.10506e+00,2.78101e-01
-5.02504e+00,2.82658e-01
-4.94497e+00,2.87391e-01
-4.86489e+00,2.92143e-01
-4.78483e+00,2.96910e-01
-4.70467e+00,3.01507e-01
-4.62458e+00,3.06079e-01
-4.54458e+00,3.10681e-01
-4.46445e+00,3.15359e-01
-4.38434e+00,3.20007e-01
-4.30427e+00,3.24505e-01
-4.22428e+00,3.28974e-01
-4.14415e+00,3.33653e-01
-4.06404e+00,3.38172e-01
-3.98396e+00,3.42810e-01
-3.90395e+00,3.47298e-01
-3.82381e+00,3.51739e-01
-3.74379e+00,3.56128e-01
-3.66370e+00,3.60551e-01
-3.58357e+00,3.65053e-01
-3.50354e+00,3.69389e-01
-3.42342e+00,3.73698e-01
-3.34335e+00,3.78068e-01
-3.26325e+00,3.82370e-01
-3.18316e+00,3.86614e-01
-3.10309e+00,3.90939e-01
-3.02300e+00,3.95222e-01
-2.94290e+00,3.99521e-01
-2.86283e+00,4.03803e-01
-2.78280e+00,4.08036e-01
-2.70268e+00,4.12202e-01
-2.62259e+00,4.16432e-01
-2.54254e+00,4.20518e-01
-2.46248e+00,4.24675e-01
-2.38237e+00,4.28765e-01
-2.30231e+00,4.32897e-01
-2.22225e+00,4.36995e-01
-2.14215e+00,4.40993e-01
-2.06210e+00,4.45013e-01
-1.98199e+00,4.49037e-01
-1.90191e+00,4.53089e-01
-1.82184e+00,4.57081e-01
-1.74172e+00,4.60898e-01
-1.66171e+00,4.64989e-01
-1.58159e+00,4.68806e-01
-1.50151e+00,4.72734e-01
-1.42143e+00,4.76693e-01
-1.34132e+00,4.80571e-01
-1.26127e+00,4.84350e-01
-1.18119e+00,4.88233e-01
-1.10110e+00,4.91995e-01
-1.02104e+00,4.95765e-01
-9.40962e-01,4.99536e-01
-8.60855e-01,5.03316e-01
-7.80743e-01,5.06966e-01
-7.00704e-01,5.10593e-01
-6.20611e-01,5.14341e-01
-5.40541e-01,5.18027e-01
-4.60471e-01,5.21737e-01
-3.80382e-01,5.25391e-01
-3.00299e-01,5.28986e-01
-2.20205e-01,5.32555e-01
-1.40125e-01,5.36181e-01
-6.00418e-02,5.39705e-01
1.99317e-02,5.43208e-01
1.00030e-01,5.46812e-01
1.80344e-01,5.50287e-01
2.60427e-01,5.53762e-01
3.40265e-01,5.57045e-01
4.20239e-01,5.60455e-01
5.00316e-01,5.63792e-01
5.80462e-01,5.67174e-01
6.60649e-01,5.70672e-01
7.40847e-01,5.74014e-01
8.20669e-01,5.77252e-01
9.00816e-01,5.80572e-01
9.80897e-01,5.83870e-01
1.06123e+00,5.87116e-01
1.14110e+00,5.90365e-01
1.22118e+00,5.93590e-01
1.30141e+00,5.96809e-01
1.38145e+00,6.00083e-01
1.46159e+00,6.03342e-01
1.54150e+00,6.06439e-01
1.62176e+00,6.09455e-01
1.70174e+00,6.12571e-01
1.78171e+00,6.15634e-01
1.86193e+00,6.18677e-01
1.94181e+00,6.21748e-01
2.02216e+00,6.24759e-01
2.10211e+00,6.27676e-01
2.18220e+00,6.30709e-01
2.26239e+00,6.33669e-01
2.34239e+00,6.36462e-01
2.42243e+00,6.39317e-01
2.50249e+00,6.42117e-01
2.58254e+00,6.44972e-01
2.66255e+00,6.47851e-01
2.74273e+00,6.50673e-01
2.82282e+00,6.53560e-01
2.90280e+00,6.56352e-01
2.98307e+00,6.59127e-01
3.06296e+00,6.61709e-01
3.14310e+00,6.64497e-01
3.22323e+00,6.67196e-01
3.30333e+00,6.69933e-01
3.38337e+00,6.72560e-01
3.46353e+00,6.75132e-01
3.54358e+00,6.77644e-01
3.62369e+00,6.80188e-01
3.70365e+00,6.82757e-01
3.78380e+00,6.85309e-01
3.86392e+00,6.87849e-01
3.94399e+00,6.90418e-01
4.02399e+00,6.92956e-01
4.10406e+00,6.95438e-01
4.18417e+00,6.97912e-01
4.26430e+00,7.00467e-01
4.34441e+00,7.02868e-01
4.42448e+00,7.05325e-01
4.50449e+00,7.07677e-01
4.58457e+00,7.10118e-01
4.66467e+00,7.12421e-01
4.74479e+00,7.14821e-01
4.82488e+00,7.17141e-01
4.90492e+00,7.19478e-01
4.98504e+00,7.21776e-01
5.06505e+00,7.24075e-01
5.14508e+00,7.26296e-01
5.22522e+00,7.28653e-01
5.30533e+00,7.30957e-01
5.38536e+00,7.33287e-01
5.46543e+00,7.35494e-01
5.54550e+00,7.37666e-01
5.62566e+00,7.39927e-01
5.70566e+00,7.42174e-01
5.78582e+00,7.44282e-01
5.86587e+00,7.46535e-01
5.94591e+00,7.48752e-01
6.02603e+00,7.50848e-01
6.10607e+00,7.53083e-01
6.18623e+00,7.55136e-01
6.26628e+00,7.57193e-01
6.34638e+00,7.59298e-01
6.42643e+00,7.61386e-01
6.50647e+00,7.63458e-01
6.58660e+00,7.65520e-01
6.66668e+00,7.67528e-01
6.74677e+00,7.69561e-01
6.82686e+00,7.71579e-01
6.90692e+00,7.73603e-01
6.98701e+00,7.75551e-01
7.06709e+00,7.77625e-01
7.14715e+00,7.79554e-01
7.22724e+00,7.81500e-01
7.30734e+00,7.83505e-01
7.38741e+00,7.85476e-01
7.46743e+00,7.87412e-01
7.54753e+00,7.89271e-01
7.62761e+00,7.91089e-01
7.70771e+00,7.92912e-01
7.78781e+00,7.94796e-01
7.86780e+00,7.96653e-01
7.94795e+00,7.98474e-01
8.02808e+00,8.00321e-01
8.10810e+00,8.02133e-01
8.18820e+00,8.03899e-01
8.26826e+00,8.05709e-01
8.34840e+00,8.07391e-01
8.42840e+00,8.09139e-01
8.50848e+00,8.10833e-01
8.58856e+00,8.12436e-01
8.66854e+00,8.14111e-01
8.74870e+00,8.15799e-01
8.82883e+00,8.17446e-01
8.90896e+00,8.19055e-01
8.98901e+00,8.20670e-01
9.06906e+00,8.22231e-01
9.14914e+00,8.23772e-01
9.22923e+00,8.25382e-01
9.30929e+00,8.26972e-01
9.38940e+00,8.28464e-01
9.46943e+00,8.29979e-01
9.54951e+00,8.31550e-01
9.62961e+00,8.33074e-01
9.70974e+00,8.34556e-01
9.78979e+00,8.36014e-01
9.86991e+00,8.37578e-01
9.94999e+00,8.39078e-01
1.00299e+01,8.40506e-01
1.01102e+01,8.41958e-01
1.01903e+01,8.43409e-01
1.02702e+01,8.44814e-01
1.03503e+01,8.46181e-01
1.04305e+01,8.47591e-01
1.05104e+01,8.49079e-01
1.05907e+01,8.50418e-01
1.06707e+01,8.51794e-01
1.07511e+01,8.53084e-01
1.08307e+01,8.54424e-01
1.09110e+01,8.55757e-01
1.09909e+01,8.57080e-01
1.10711e+01,8.58367e-01
1.11511e+01,8.59674e-01
1.12313e+01,8.60972e-01
1.13114e+01,8.62240e-01
1.13915e+01,8.63515e-01
1.14715e+01,8.64776e-01
1.15515e+01,8.65963e-01
1.16316e+01,8.67161e-01
1.17117e+01,8.68448e-01
1.17918e+01,8.69688e-01
1.18718e+01,8.70901e-01
1.19521e+01,8.72035e-01
1.20320e+01,8.73226e-01
1.21120e+01,8.74437e-01
1.21922e+01,8.75612e-01
1.22722e+01,8.76720e-01
1.23523e+01,8.77875e-01
1.24324e+01,8.79032e-01
1.25125e+01,8.80135e-01
1.25926e+01,8.81249e-01
1.26727e+01,8.82376e-01
1.27527e+01,8.83522e-01
1.28328e+01,8.84601e-01
1.29130e+01,8.85612e-01
1.29929e+01,8.86611e-01
1.30730e+01,8.87629e-01
1.31532e+01,8.88719e-01
1.32331e+01,8.89699e-01
1.33133e+01,8.90650e-01
1.33933e+01,8.91638e-01
1.34735e+01,8.92630e-01
1.35536e+01,8.93594e-01
1.36337e+01,8.94569e-01
1.37136e+01,8.95589e-01
1.37938e+01,8.96525e-01
1.38739e+01,8.97523e-01
1.39536e+01,8.98486e-01
1.40340e+01,8.99348e-01
1.41142e+01,9.00267e-01
1.41943e+01,9.01205e-01
1.42742e+01,9.02133e-01
1.43543e+01,9.02987e-01
1.44344e+01,9.03909e-01
1.45145e+01,9.04778e-01
1.45945e+01,9.05672e-01
1.46746e+01,9.06539e-01
1.47548e+01,9.07403e-01
1.48349e+01,9.08225e-01
1.49149e+01,9.09075e-01
1.49949e+01,9.09912e-01
1.50751e+01,9.10745e-01
1.51552e+01,9.11584e-01
1.52351e+01,9.12457e-01
1.53153e+01,9.13313e-01
1.53954e+01,9.14104e-01
1.54755e+01,9.14889e-01
1.55553e+01,9.15698e-01
1.56356e+01,9.16502e-01
1.57157e+01,9.17286e-01
1.57958e+01,9.18074e-01
1.58759e+01,9.18859e-01
1.59561e+01,9.19596e-01
1.60360e+01,9.20375e-01
1.61163e+01,9.21155e-01
1.61964e+01,9.21910e-01
1.62762e+01,9.22676e-01
1.63562e+01,9.23461e-01
1.64364e+01,9.24171e-01
1.65166e+01,9.24908e-01
1.65967e+01,9.25602e-01
1.66767e+01,9.26314e-01
1.67568e+01,9.27013e-01
1.68369e+01,9.27717e-01
1.69169e+01,9.28401e-01
1.69973e+01,9.29086e-01
1.70771e+01,9.29717e-01
1.71571e+01,9.30431e-01
1.72371e+01,9.31121e-01
1.73173e+01,9.31792e-01
1.73974e+01,9.32489e-01
1.74775e+01,9.33163e-01
1.75575e+01,9.33777e-01
1.76376e+01,9.34479e-01
1.77179e+01,9.35120e-01
1.77978e+01,9.35704e-01
1.78778e+01,9.36312e-01
1.79580e+01,9.36915e-01
1.80381e+01,9.37497e-01
1.81181e+01,9.38110e-01
1.81981e+01,9.38691e-01
1.82783e+01,9.39232e-01
1.83584e+01,9.39812e-01
1.84384e+01,9.40408e-01
1.85185e+01,9.41004e-01
1.85988e+01,9.41557e-01
1.86786e+01,9.42133e-01
1.87588e+01,9.42708e-01
1.88388e+01,9.43246e-01
1.89189e+01,9.43809e-01
1.89990e+01,9.44379e-01
1.90790e+01,9.44959e-01
1.91591e+01,9.45508e-01
1.92393e+01,9.46009e-01
1.93194e+01,9.46551e-01
1.93995e+01,9.47077e-01
1.94793e+01,9.47570e-01
1.95594e+01,9.48066e-01
1.96398e+01,9.48645e-01
1.97195e+01,9.49169e-01
1.97998e+01,9.49676e-01
1.98798e+01,9.50218e-01
1.99602e+01,9.50720e-01
2.00402e+01,9.51239e-01
2.01204e+01,9.51745e-01
2.02003e+01,9.52244e-01
2.02804e+01,9.52756e-01
2.03603e+01,9.53224e-01
2.04403e+01,9.53712e-01
2.05204e+01,9.54203e-01
2.06006e+01,9.54706e-01
2.06807e+01,9.55168e-01
2.07609e+01,9.55665e-01
2.08408e+01,9.56160e-01
2.09209e+01,9.56661e-01
2.10009e+01,9.57118e-01
2.10809e+01,9.57587e-01
2.11614e+01,9.58052e-01
2.12411e+01,9.58479e-01
2.13216e+01,9.58926e-01
2.14013e+01,9.59412e-01
2.14814e+01,9.59850e-01
2.15616e+01,9.60286e-01
2.16417e+01,9.60738e-01
2.17216e+01,9.61133e-01
2.18018e+01,9.61565e-01
2.18817e+01,9.61968e-01
2.19623e+01,9.62413e-01
2.20423e+01,9.62845e-01
2.21221e+01,9.63262e-01
2.22021e+01,9.63656e-01
2.22822e+01,9.64068e-01
2.23626e+01,9.64493e-01
2.24425e+01,9.64834e-01
2.25225e+01,9.65195e-01
2.26026e+01,9.65597e-01
2.26825e+01,9.65969e-01
2.27630e+01,9.66345e-01
2.28430e+01,9.66733e-01
2.29228e+01,9.67089e-01
2.30029e+01,9.67463e-01
2.30829e+01,9.67805e-01
2.31631e+01,9.68161e-01
2.32430e+01,9.68510e-01
2.33234e+01,9.68836e-01
2.34033e+01,9.69197e-01
2.34834e+01,9.69524e-01
2.35635e+01,9.69883e-01
2.36434e+01,9.70216e-01
2.37238e+01,9.70536e-01
2.38037e+01,9.70845e-01
2.38840e+01,9.71160e-01
2.39639e+01,9.71449e-01
2.40441e+01,9.71754e-01
2.41244e+01,9.72044e-01
2.42042e+01,9.72350e-01
2.42844e+01,9.72637e-01
2.43643e+01,9.72923e-01
2.44445e+01,9.73188e-01
2.45245e+01,9.73483e-01
2.46045e+01,9.73752e-01
2.46845e+01,9.74040e-01
2.47647e+01,9.74329e-01
2.48450e+01,9.74615e-01
2.49252e+01,9.74896e-01
2.50050e+01,9.75160e-01
2.50854e+01,9.75404e-01
2.51651e+01,9.75666e-01
2.52450e+01,9.75919e-01
2.53253e+01,9.76169e-01
2.54052e+01,9.76414e-01
2.54852e+01,9.76687e-01
2.55657e+01,9.76929e-01
2.56455e+01,9.77171e-01
2.57257e+01,9.77413e-01
2.58059e+01,9.77637e-01
2.58864e+01,9.77875e-01
2.59659e+01,9.78102e-01
2.60460e+01,9.78323e-01
2.61262e+01,9.78546e-01
2.62063e+01,9.78777e-01
2.62861e+01,9.78983e-01
2.63663e+01,9.79241e-01
2.64464e+01,9.79463e-01
2.65266e+01,9.79679e-01
2.66068e+01,9.79918e-01
2.66865e+01,9.80116e-01
2.67668e+01,9.80349e-01
2.68472e+01,9.80566e-01
2.69269e+01,9.80786e-01
2.70073e+01,9.80993e-01
2.70870e+01,9.81209e-01
2.71670e+01,9.81424e-01
2.72472e+01,9.81614e-01
2.73269e+01,9.81821e-01
2.74075e+01,9.82038e-01
2.74877e+01,9.82214e-01
2.75678e+01,9.82422e-01
2.76472e+01,9.82591e-01
2.77278e+01,9.82809e-01
2.78079e+01,9.83012e-01
2.78878e+01,9.83216e-01
2.79678e+01,9.83389e-01
2.80483e+01,9.83605e-01
2.81280e+01,9.83793e-01
2.82083e+01,9.83982e-01
2.82884e+01,9.84173e-01
2.83686e+01,9.84360e-01
2.84495e+01,9.84523e-01
2.85283e+01,9.84717e-01
2.86088e+01,9.84878e-01
2.86887e+01,9.85065e-01
2.87688e+01,9.85254e-01
2.88489e+01,9.85429e-01
2.89287e+01,9.85598e-01
2.90086e+01,9.85790e-01
2.90886e+01,9.85990e-01
2.91692e+01,9.86193e-01
2.92494e+01,9.86352e-01
2.93293e+01,9.86514e-01
2.94096e+01,9.86666e-01
2.94912e+01,9.86828e-01
2.95709e+01,9.86993e-01
2.96496e+01,9.87114e-01
2.97303e+01,9.87262e-01
2.98094e+01,9.87410e-01
2.98897e+01,9.87565e-01
2.99700e+01,9.87705e-01
3.00501e+01,9.87843e-01
3.01301e+01,9.87981e-01
3.02102e+01,9.88122e-01
3.02902e+01,9.88251e-01
3.03707e+01,9.88391e-01
3.04501e+01,9.88516e-01
3.05300e+01,9.88647e-01
3.06115e+01,9.88771e-01
3.06904e+01,9.88879e-01
3.07711e+01,9.89007e-01
3.08515e+01,9.89137e-01
3.09307e+01,9.89251e-01
3.10109e+01,9.89359e-01
3.10927e+01,9.89475e-01
3.11720e+01,9.89599e-01
3.12516e+01,9.89700e-01
3.13306e+01,9.89834e-01
3.14114e+01,9.89928e-01
3.14916e+01,9.90039e-01
3.15709e+01,9.90145e-01
3.16513e+01,9.90260e-01
3.17322e+01,9.90354e-01
3.18116e+01,9.90467e-01
3.18913e+01,9.90559e-01
3.19714e+01,9.90664e-01
3.20523e+01,9.90755e-01
3.21323e+01,9.90853e-01
3.22121e+01,9.90947e-01
3.22922e+01,9.91050e-01
3.23724e+01,9.91154e-01
3.24519e+01,9.91263e-01
3.25327e+01,9.91362e-01
3.26131e+01,9.91477e-01
3.26930e+01,9.91581e-01
3.27738e+01,9.91676e-01
3.28529e+01,9.91765e-01
3.29323e+01,9.91870e-01
3.30136e+01,9.91954e-01
3.30929e+01,9.92043e-01
3.31729e+01,9.92121e-01
3.32533e+01,9.92209e-01
3.33343e+01,9.92300e-01
3.34136e+01,9.92373e-01
3.34934e+01,9.92455e-01
3.35740e+01,9.92544e-01
3.36545e+01,9.92630e-01
3.37345e+01,9.92717e-01
3.38140e+01,9.92789e-01
3.38936e+01,9.92879e-01
3.39731e+01,9.92967e-01
3.40543e+01,9.93059e-01
3.41350e+01,9.93133e-01
3.42139e+01,9.93211e-01
3.42936e+01,9.93278e-01
3.43761e+01,9.93350e-01
3.44539e+01,9.93419e-01
3.45349e+01,9.93499e-01
3.46148e+01,9.93587e-01
3.46951e+01,9.93664e-01
3.47738e+01,9.93729e-01
3.48554e+01,9.93786e-01
3.49368e+01,9.93857e-01
3.50132e+01,9.93913e-01
3.50947e+01,9.93969e-01
3.51750e+01,9.94039e-01
3.52564e+01,9.94096e-01
3.53364e+01,9.94154e-01
3.54159e+01,9.94222e-01
3.54954e+01,9.94278e-01
3.55753e+01,9.94345e-01
3.56553e+01,9.94417e-01
3.57341e+01,9.94483e-01
3.58162e+01,9.94549e-01
3.58964e+01,9.94612e-01
3.59767e+01,9.94664e-01
3.60559e+01,9.94734e-01
3.61356e+01,9.94797e-01
3.62158e+01,9.94854e-01
3.62968e+01,9.94919e-01
3.63773e+01,9.94980e-01
3.64560e+01,9.95030e-01
3.65347e+01,9.95098e-01
3.66158e+01,9.95134e-01
3.66969e+01,9.95202e-01
3.67774e+01,9.95250e-01
3.68572e+01,9.95307e-01
3.69350e+01,9.95370e-01
3.70167e+01,9.95418e-01
3.70964e+01,9.95469e-01
3.71759e+01,9.95522e-01
3.72583e+01,9.95570e-01
3.73373e+01,9.95608e-01
3.74167e+01,9.95662e-01
3.74976e+01,9.95709e-01
3.75779e+01,9.95769e-01
3.76576e+01,9.95813e-01
3.77377e+01,9.95855e-01
3.78174e+01,9.95907e-01
3.78974e+01,9.95957e-01
3.79779e+01,9.95995e-01
3.80577e+01,9.96048e-01
3.81373e+01,9.96097e-01
3.82163e+01,9.96156e-01
3.82992e+01,9.96202e-01
3.83782e+01,9.96247e-01
3.84578e+01,9.96290e-01
3.85366e+01,9.96338e-01
3.86195e+01,9.96384e-01
3.86981e+01,9.96437e-01
3.87786e+01,9.96483e-01
3.88589e+01,9.96527e-01
3.89409e+01,9.96572e-01
3.90170e+01,9.96621e-01
3.90992e+01,9.96672e-01
3.91807e+01,9.96714e-01
3.92573e+01,9.96769e-01
3.93393e+01,9.96810e-01
3.94198e+01,9.96852e-01
3.94994e+01,9.96902e-01
3.95785e+01,9.96952e-01
3.96593e+01,9.97013e-01
3.97398e+01,9.97070e-01
3.98196e+01,9.97103e-01
3.98997e+01,9.97153e-01
3.99780e+01,9.97179e-01
4.00578e+01,9.97218e-01
4.01410e+01,9.97261e-01
4.02189e+01,9.97314e-01
4.03011e+01,9.97359e-01
4.03794e+01,9.97395e-01
4.04548e+01,9.97432e-01
4.05427e+01,9.97467e-01
4.06179e+01,9.97507e-01
4.07030e+01,9.97542e-01
4.07806e+01,9.97596e-01
4.08575e+01,9.97630e-01
4.09395e+01,9.97656e-01
4.10182e+01,9.97695e-01
4.11019e+01,9.97742e-01
4.11813e+01,9.97783e-01
4.12629e+01,9.97821e-01
4.13418e+01,9.97867e-01
4.14214e+01,9.97907e-01
4.15020e+01,9.97952e-01
4.15815e+01,9.97980e-01
4.16616e+01,9.98015e-01
4.17400e+01,9.98053e-01
4.18219e+01,9.98079e-01
4.19033e+01,9.98110e-01
4.19819e+01,9.98138e-01
4.20618e+01,9.98177e-01
4.21426e+01,9.98216e-01
4.22222e+01,9.98253e-01
4.23037e+01,9.98297e-01
4.23835e+01,9.98328e-01
4.24613e+01,9.98365e-01
4.25460e+01,9.98392e-01
4.26238e+01,9.98417e-01
4.27026e+01,9.98455e-01
4.27846e+01,9.98481e-01
4.28623e+01,9.98507e-01
4.29416e+01,9.98548e-01
4.30235e+01,9.98582e-01
4.31044e+01,9.98605e-01
4.31842e+01,9.98639e-01
4.32599e+01,9.98667e-01
4.33459e+01,9.98699e-01
4.34236e+01,9.98728e-01
4.35003e+01,9.98758e-01
4.35841e+01,9.98787e-01
4.36646e+01,9.98814e-01
4.37438e+01,9.98846e-01
4.38256e+01,9.98867e-01
4.39039e+01,9.98895e-01
4.39830e+01,9.98915e-01
4.40620e+01,9.98938e-01
4.41446e+01,9.98972e-01
4.42261e+01,9.99008e-01
4.43075e+01,9.99030e-01
4.43843e+01,9.99057e-01
4.44634e+01,9.99082e-01
4.45367e+01,9.99100e-01
4.46220e+01,9.99122e-01
4.47047e+01,9.99145e-01
4.47834e+01,9.99169e-01
4.48653e+01,9.99191e-01
4.49414e+01,9.99212e-01
4.50230e+01,9.99234e-01
4.51032e+01,9.99252e-01
4.51862e+01,9.99276e-01
4.52665e+01,9.99295e-01
4.53503e+01,9.99324e-01
4.54238e+01,9.99350e-01
4.55052e+01,9.99376e-01
4.55847e+01,9.99394e-01
4.56668e+01,9.99413e-01
4.57453e+01,9.99432e-01
4.58237e+01,9.99447e-01
4.59067e+01,9.99466e-01
4.59853e+01,9.99490e-01
4.60608e+01,9.99510e-01
4.61470e+01,9.99529e-01
4.62300e+01,9.99540e-01
4.63051e+01,9.99557e-01
4.63845e+01,9.99580e-01
4.64678e+01,9.99597e-01
4.65400e+01,9.99619e-01
4.66259e+01,9.99635e-01
4.67092e+01,9.99649e-01
4.67851e+01,9.99664e-01
4.68660e+01,9.99674e-01
4.69446e+01,9.99687e-01
4.70271e+01,9.99698e-01
4.71030e+01,9.99709e-01
4.71812e+01,9.99721e-01
4.72687e+01,9.99731e-01
4.73454e+01,9.99744e-01
4.74297e+01,9.99755e-01
4.75059e+01,9.99761e-01
4.75871e+01,9.99774e-01
4.76670e+01,9.99783e-01
4.77493e+01,9.99791e-01
4.78208e+01,9.99793e-01
4.79186e+01,9.99803e-01
4.79919e+01,9.99809e-01
4.80673e+01,9.99818e-01
4.81318e+01,9.99823e-01
4.82434e+01,9.99830e-01
4.83096e+01,9.99834e-01
4.83900e+01,9.99839e-01
4.84914e+01,9.99846e-01
4.85414e+01,9.99854e-01
4.86260e+01,9.99859e-01
4.87277e+01,9.99868e-01
4.87784e+01,9.99871e-01
4.88624e+01,9.99874e-01
4.89518e+01,9.99880e-01
4.90090e+01,9.99886e-01
4.90991e+01,9.99892e-01
4.91946e+01,9.99899e-01
4.92431e+01,9.99902e-01
4.93618e+01,9.99905e-01
4.94253e+01,9.99909e-01
4.95233e+01,9.99910e-01
4.95979e+01,9.99914e-01
4.96684e+01,9.99916e-01
4.97790e+01,9.99917e-01
4.98378e+01,9.99919e-01
4.99241e+01,9.99923e-01
4.99897e+01,9.99928e-01
5.00689e+01,9.99935e-01
5.01494e+01,9.99941e-01
5.02354e+01,9.99949e-01
5.03226e+01,9.99953e-01
5.03918e+01,9.99956e-01
5.04669e+01,9.99958e-01
5.05576e+01,9.99961e-01
5.06254e+01,9.99964e-01
5.07019e+01,9.99966e-01
5.07849e+01,9.99967e-01
5.08600e+01,9.99971e-01
5.09482e+01,9.99974e-01
5.10782e+01,9.99975e-01
5.11032e+01,9.99976e-01
5.12473e+01,9.99977e-01
5.12875e+01,9.99978e-01
5.13376e+01,9.99981e-01
5.14192e+01,9.99985e-01
5.15275e+01,9.99987e-01
5.15488e+01,9.99988e-01
5.17313e+01,9.99989e-01
5.17502e+01,9.99990e-01
5.18495e+01,9.99991e-01
5.19714e+01,9.99992e-01
5.19855e+01,9.99993e-01
5.21352e+01,9.99994e-01
5.21352e+01,9.99994e-01
5.21806e+01,9.99995e-01
5.21806e+01,9.99995e-01
5.25164e+01,9.99996e-01
5.25164e+01,9.99996e-01
5.25164e+01,9.99996e-01
5.26031e+01,9.99997e-01
5.27000e+01,9.99998e-01
5.27000e+01,9.99998e-01
5.27000e+01,9.99998e-01
5.27000e+01,9.99998e-01
5.32296e+01,9.99999e-01
5.32296e+01,9.99999e-01
5.32296e+01,9.99999e-01


==> sampled-snr-optimization-1-22.dat <==
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.50415e+01,0.00000e+00
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.31651e+01,1.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.26974e+01,2.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.11608e+01,3.00000e-06
-3.10987e+01,4.00000e-06
-3.08959e+01,5.00000e-06
-3.08959e+01,5.00000e-06
-3.08959e+01,5.00000e-06
-3.06578e+01,6.00000e-06
-3.06131e+01,7.00000e-06
-3.06131e+01,7.00000e-06
-3.06131e+01,7.00000e-06
-3.06131e+01,7.00000e-06
-2.99038e+01,8.00000e-06
-2.99038e+01,8.00000e-06
-2.99038e+01,8.00000e-06
-2.99038e+01,8.00000e-06
-2.98280e+01,9.00000e-06
-2.96039e+01,1.00000e-05
-2.95778e+01,1.10000e-05
-2.95171e+01,1.40000e-05
-2.94119e+01,1.50000e-05
-2.94119e+01,1.50000e-05
-2.91371e+01,1.60000e-05
-2.91371e+01,1.60000e-05
-2.90018e+01,1.80000e-05
-2.89279e+01,1.90000e-05
-2.88134e+01,2.10000e-05
-2.88134e+01,2.10000e-05
-2.85552e+01,2.20000e-05
-2.85552e+01,2.20000e-05
-2.83609e+01,2.30000e-05
-2.82737e+01,2.40000e-05
-2.81565e+01,2.60000e-05
-2.81556e+01,2.70000e-05
-2.79828e+01,2.90000e-05
-2.78558e+01,3.00000e-05
-2.77723e+01,3.10000e-05
-2.77037e+01,3.20000e-05
-2.75920e+01,3.40000e-05
-2.74841e+01,3.50000e-05
-2.74841e+01,3.50000e-05
-2.72793e+01,3.60000e-05
-2.71180e+01,3.70000e-05
-2.71180e+01,3.70000e-05
-2.68950e+01,3.80000e-05
-2.68950e+01,3.80000e-05
-2.67706e+01,4.00000e-05
-2.66613e+01,4.10000e-05
-2.65714e+01,4.20000e-05
-2.64487e+01,4.30000e-05
-2.64348e+01,4.40000e-05
-2.62122e+01,4.50000e-05
-2.62122e+01,4.50000e-05
-2.61011e+01,4.90000e-05
-2.60059e+01,5.20000e-05
-2.59295e+01,5.30000e-05
-2.57648e+01,5.60000e-05
-2.56817e+01,6.00000e-05
-2.55876e+01,6.20000e-05
-2.54141e+01,6.30000e-05
-2.54141e+01,6.30000e-05
-2.53119e+01,6.70000e-05
-2.51289e+01,6.80000e-05
-2.51084e+01,7.00000e-05
-2.49878e+01,7.40000e-05
-2.48797e+01,7.80000e-05
-2.47814e+01,8.20000e-05
-2.46754e+01,8.50000e-05
-2.45698e+01,8.90000e-05
-2.44806e+01,9.70000e-05
-2.43872e+01,1.02000e-04
-2.42842e+01,1.08000e-04
-2.41926e+01,1.10000e-04
-2.40888e+01,1.15000e-04
-2.39913e+01,1.18000e-04
-2.38581e+01,1.27000e-04
-2.37959e+01,1.29000e-04
-2.36829e+01,1.34000e-04
-2.35711e+01,1.41000e-04
-2.34833e+01,1.53000e-04
-2.33801e+01,1.61000e-04
-2.33312e+01,1.67000e-04
-2.31866e+01,1.76000e-04
-2.30721e+01,1.86000e-04
-2.29861e+01,1.98000e-04
-2.28823e+01,2.06000e-04
-2.27933e+01,2.15000e-04
-2.26826e+01,2.30000e-04
-2.25831e+01,2.42000e-04
-2.24855e+01,2.57000e-04
-2.23828e+01,2.69000e-04
-2.22876e+01,2.75000e-04
-2.21807e+01,2.83000e-04
-2.20809e+01,2.99000e-04
-2.19825e+01,3.11000e-04
-2.18792e+01,3.25000e-04
-2.17792e+01,3.42000e-04
-2.16761e+01,3.54000e-04
-2.15875e+01,3.66000e-04
-2.14807e+01,3.86000e-04
-2.13848e+01,4.07000e-04
-2.12759e+01,4.22000e-04
-2.11845e+01,4.38000e-04
-2.10807e+01,4.65000e-04
-2.09853e+01,4.79000e-04
-2.08783e+01,4.99000e-04
-2.07794e+01,5.24000e-04
-2.06811e+01,5.51000e-04
-2.05723e+01,5.76000e-04
-2.04819e+01,6.09000e-04
-2.03764e+01,6.41000e-04
-2.02854e+01,6.63000e-04
-2.01801e+01,6.87000e-04
-2.00800e+01,7.22000e-04
-1.99757e+01,7.49000e-04
-1.98788e+01,7.88000e-04
-1.97790e+01,8.16000e-04
-1.96803e+01,8.56000e-04
-1.95825e+01,8.98000e-04
-1.94788e+01,9.37000e-04
-1.93776e+01,9.81000e-04
-1.92801e+01,1.02700e-03
-1.91779e+01,1.08100e-03
-1.90767e+01,1.12800e-03
-1.89794e+01,1.17900e-03
-1.88790e+01,1.23800e-03
-1.87775e+01,1.29500e-03
-1.86838e+01,1.35400e-03
-1.85780e+01,1.42000e-03
-1.84817e+01,1.49100e-03
-1.83779e+01,1.56000e-03
-1.82772e+01,1.63100e-03
-1.81784e+01,1.71600e-03
-1.80793e+01,1.80000e-03
-1.79803e+01,1.87800e-03
-1.78787e+01,1.94900e-03
-1.77765e+01,2.03900e-03
-1.76779e+01,2.12500e-03
-1.75766e+01,2.20900e-03
-1.74773e+01,2.32100e-03
-1.73769e+01,2.42200e-03
-1.72779e+01,2.53300e-03
-1.71772e+01,2.64100e-03
-1.70794e+01,2.76900e-03
-1.69771e+01,2.90600e-03
-1.68765e+01,3.03900e-03
-1.67770e+01,3.17600e-03
-1.66768e+01,3.31500e-03
-1.65777e+01,3.45600e-03
-1.64759e+01,3.63700e-03
-1.63778e+01,3.82000e-03
-1.62762e+01,3.98400e-03
-1.61762e+01,4.17000e-03
-1.60757e+01,4.34900e-03
-1.59760e+01,4.54100e-03
-1.58752e+01,4.73500e-03
-1.57759e+01,4.92400e-03
-1.56754e+01,5.12600e-03
-1.55755e+01,5.34600e-03
-1.54751e+01,5.57400e-03
-1.53754e+01,5.81700e-03
-1.52751e+01,6.06200e-03
-1.51751e+01,6.35300e-03
-1.50752e+01,6.64700e-03
-1.49749e+01,6.95500e-03
-1.48748e+01,7.28100e-03
-1.47745e+01,7.61000e-03
-1.46740e+01,7.92600e-03
-1.45747e+01,8.29600e-03
-1.44747e+01,8.64100e-03
-1.43743e+01,8.95500e-03
-1.42741e+01,9.34200e-03
-1.41746e+01,9.74500e-03
-1.40741e+01,1.01760e-02
-1.39741e+01,1.06110e-02
-1.38739e+01,1.11000e-02
-1.37738e+01,1.15650e-02
-1.36737e+01,1.20820e-02
-1.35736e+01,1.25790e-02
-1.34735e+01,1.31270e-02
-1.33736e+01,1.37070e-02
-1.32732e+01,1.42820e-02
-1.31732e+01,1.48520e-02
-1.30731e+01,1.54520e-02
-1.29731e+01,1.60840e-02
-1.28731e+01,1.67610e-02
-1.27730e+01,1.74800e-02
-1.26727e+01,1.82100e-02
-1.25726e+01,1.90080e-02
-1.24725e+01,1.97710e-02
-1.23724e+01,2.05960e-02
-1.22722e+01,2.14400e-02
-1.21722e+01,2.23440e-02
-1.20720e+01,2.32530e-02
-1.19721e+01,2.42410e-02
-1.18719e+01,2.52240e-02
-1.17718e+01,2.62380e-02
-1.16716e+01,2.73210e-02
-1.15718e+01,2.83990e-02
-1.14715e+01,2.95520e-02
-1.13715e+01,3.07450e-02
-1.12712e+01,3.19550e-02
-1.11712e+01,3.32100e-02
-1.10710e+01,3.45120e-02
-1.09709e+01,3.58460e-02
-1.08709e+01,3.72590e-02
-1.07707e+01,3.87620e-02
-1.06704e+01,4.02300e-02
-1.05705e+01,4.17720e-02
-1.04705e+01,4.33980e-02
-1.03704e+01,4.51400e-02
-1.02703e+01,4.68380e-02
-1.01702e+01,4.86810e-02
-1.00700e+01,5.05560e-02
-9.97014e+00,5.25080e-02
-9.86994e+00,5.45320e-02
-9.76995e+00,5.66300e-02
-9.66979e+00,5.87100e-02
-9.56952e+00,6.08900e-02
-9.46960e+00,6.31040e-02
-9.36929e+00,6.54340e-02
-9.26942e+00,6.78420e-02
-9.16928e+00,7.03530e-02
-9.06894e+00,7.29100e-02
-8.96881e+00,7.56090e-02
-8.86893e+00,7.83090e-02
-8.76867e+00,8.10560e-02
-8.66876e+00,8.38850e-02
-8.56860e+00,8.68520e-02
-8.46856e+00,8.98220e-02
-8.36839e+00,9.29860e-02
-8.26814e+00,9.61380e-02
-8.16816e+00,9.93750e-02
-8.06820e+00,1.02752e-01
-7.96804e+00,1.06103e-01
-7.86775e+00,1.09592e-01
-7.76790e+00,1.13171e-01
-7.66775e+00,1.16898e-01
-7.56763e+00,1.20819e-01
-7.46735e+00,1.24752e-01
-7.36743e+00,1.28695e-01
-7.26721e+00,1.32796e-01
-7.16721e+00,1.37062e-01
-7.06704e+00,1.41340e-01
-6.96696e+00,1.45809e-01
-6.86681e+00,1.50274e-01
-6.76686e+00,1.54840e-01
-6.66674e+00,1.59412e-01
-6.56650e+00,1.64070e-01
-6.46642e+00,1.68900e-01
-6.36632e+00,1.73758e-01
-6.26628e+00,1.78634e-01
-6.16616e+00,1.83651e-01
-6.06600e+00,1.88699e-01
-5.96605e+00,1.93978e-01
-5.86583e+00,1.99336e-01
-5.76574e+00,2.04625e-01
-5.66566e+00,2.10125e-01
-5.56549e+00,2.15702e-01
-5.46544e+00,2.21301e-01
-5.36540e+00,2.27004e-01
-5.26528e+00,2.32717e-01
-5.16513e+00,2.38650e-01
-5.06500e+00,2.44559e-01
-4.96495e+00,2.50479e-01
-4.86489e+00,2.56351e-01
-4.76475e+00,2.62452e-01
-4.66469e+00,2.68567e-01
-4.56453e+00,2.74792e-01
-4.46445e+00,2.80887e-01
-4.36436e+00,2.87154e-01
-4.26421e+00,2.93294e-01
-4.16416e+00,2.99597e-01
-4.06404e+00,3.05989e-01
-3.96401e+00,3.12141e-01
-3.86391e+00,3.18523e-01
-3.76379e+00,3.24925e-01
-3.66370e+00,3.31317e-01
-3.56360e+00,3.37788e-01
-3.46344e+00,3.44083e-01
-3.36337e+00,3.50438e-01
-3.26325e+00,3.56731e-01
-3.16314e+00,3.63113e-01
-3.06308e+00,3.69691e-01
-2.96296e+00,3.76036e-01
-2.86283e+00,3.82400e-01
-2.76273e+00,3.88878e-01
-2.66273e+00,3.95368e-01
-2.56255e+00,4.01800e-01
-2.46248e+00,4.08129e-01
-2.36235e+00,4.14398e-01
-2.26228e+00,4.20809e-01
-2.16218e+00,4.27048e-01
-2.06210e+00,4.33310e-01
-1.96195e+00,4.39407e-01
-1.86186e+00,4.45527e-01
-1.76174e+00,4.51596e-01
-1.66165e+00,4.57633e-01
-1.56157e+00,4.63630e-01
-1.46144e+00,4.69587e-01
-1.36136e+00,4.75520e-01
-1.26127e+00,4.81502e-01
-1.16117e+00,4.87341e-01
-1.06105e+00,4.93002e-01
-9.60965e-01,4.98662e-01
-8.60855e-01,5.04398e-01
-7.60776e-01,5.10026e-01
-6.60675e-01,5.15541e-01
-5.60556e-01,5.21055e-01
-4.60471e-01,5.26500e-01
-3.60375e-01,5.31872e-01
-2.60275e-01,5.37252e-01
-1.60176e-01,5.42591e-01
-6.00418e-02,5.47883e-01
4.02027e-02,5.53142e-01
1.40162e-01,5.58236e-01
2.40339e-01,5.63278e-01
3.40265e-01,5.68335e-01
4.40299e-01,5.73256e-01
5.40382e-01,5.78110e-01
6.40460e-01,5.83037e-01
7.40847e-01,5.87881e-01
8.40756e-01,5.92569e-01
9.40866e-01,5.97332e-01
1.04111e+00,6.01983e-01
1.14110e+00,6.06524e-01
1.24113e+00,6.11182e-01
1.34145e+00,6.15686e-01
1.44138e+00,6.20172e-01
1.54150e+00,6.24680e-01
1.64174e+00,6.29026e-01
1.74176e+00,6.33369e-01
1.84180e+00,6.37690e-01
1.94181e+00,6.41924e-01
2.04201e+00,6.46189e-01
2.14208e+00,6.50210e-01
2.24222e+00,6.54268e-01
2.34239e+00,6.58329e-01
2.44252e+00,6.62395e-01
2.54258e+00,6.66353e-01
2.64275e+00,6.70170e-01
2.74273e+00,6.74062e-01
2.84295e+00,6.77859e-01
2.94290e+00,6.81575e-01
3.04297e+00,6.85247e-01
3.14310e+00,6.89073e-01
3.24324e+00,6.92581e-01
3.34333e+00,6.96189e-01
3.44353e+00,6.99702e-01
3.54358e+00,7.03231e-01
3.64363e+00,7.06726e-01
3.74382e+00,7.10131e-01
3.84389e+00,7.13651e-01
3.94399e+00,7.17028e-01
4.04406e+00,7.20404e-01
4.14422e+00,7.23724e-01
4.24424e+00,7.27005e-01
4.34441e+00,7.30085e-01
4.44451e+00,7.33193e-01
4.54448e+00,7.36251e-01
4.64460e+00,7.39384e-01
4.74479e+00,7.42439e-01
4.84485e+00,7.45520e-01
4.94489e+00,7.48555e-01
5.04498e+00,7.51537e-01
5.14508e+00,7.54469e-01
5.24513e+00,7.57346e-01
5.34534e+00,7.60155e-01
5.44552e+00,7.62876e-01
5.54550e+00,7.65530e-01
5.64560e+00,7.68245e-01
5.74575e+00,7.70852e-01
5.84580e+00,7.73456e-01
5.94591e+00,7.76090e-01
6.04604e+00,7.78695e-01
6.14613e+00,7.81325e-01
6.24622e+00,7.83870e-01
6.34638e+00,7.86535e-01
6.44645e+00,7.89019e-01
6.54658e+00,7.91512e-01
6.64661e+00,7.93963e-01
6.74677e+00,7.96268e-01
6.84684e+00,7.98703e-01
6.94702e+00,8.01072e-01
7.04708e+00,8.03417e-01
7.14715e+00,8.05709e-01
7.24726e+00,8.08011e-01
7.34736e+00,8.10215e-01
7.44747e+00,8.12424e-01
7.54753e+00,8.14692e-01
7.64759e+00,8.16834e-01
7.74772e+00,8.18959e-01
7.84781e+00,8.21155e-01
7.94795e+00,8.23211e-01
8.04800e+00,8.25286e-01
8.14813e+00,8.27335e-01
8.24822e+00,8.29365e-01
8.34840e+00,8.31336e-01
8.44844e+00,8.33282e-01
8.54852e+00,8.35186e-01
8.64867e+00,8.37128e-01
8.74870e+00,8.39039e-01
8.84880e+00,8.40964e-01
8.94897e+00,8.42802e-01
9.04910e+00,8.44618e-01
9.14914e+00,8.46389e-01
9.24925e+00,8.48185e-01
9.34938e+00,8.49923e-01
9.44946e+00,8.51699e-01
9.54956e+00,8.53433e-01
9.64957e+00,8.55107e-01
9.74972e+00,8.56769e-01
9.84986e+00,8.58473e-01
9.94994e+00,8.60151e-01
1.00501e+01,8.61783e-01
1.01502e+01,8.63374e-01
1.02502e+01,8.64958e-01
1.03507e+01,8.66527e-01
1.04505e+01,8.68124e-01
1.05507e+01,8.69677e-01
1.06506e+01,8.71148e-01
1.07507e+01,8.72688e-01
1.08508e+01,8.74101e-01
1.09510e+01,8.75609e-01
1.10510e+01,8.77032e-01
1.11511e+01,8.78450e-01
1.12512e+01,8.79905e-01
1.13513e+01,8.81270e-01
1.14513e+01,8.82616e-01
1.15515e+01,8.83952e-01
1.16516e+01,8.85275e-01
1.17516e+01,8.86537e-01
1.18517e+01,8.87806e-01
1.19521e+01,8.89101e-01
1.20523e+01,8.90396e-01
1.21521e+01,8.91639e-01
1.22523e+01,8.92910e-01
1.23523e+01,8.94099e-01
1.24524e+01,8.95301e-01
1.25525e+01,8.96557e-01
1.26524e+01,8.97721e-01
1.27527e+01,8.98944e-01
1.28529e+01,9.00126e-01
1.29530e+01,9.01241e-01
1.30531e+01,9.02403e-01
1.31532e+01,9.03584e-01
1.32533e+01,9.04679e-01
1.33534e+01,9.05776e-01
1.34535e+01,9.06857e-01
1.35536e+01,9.07913e-01
1.36536e+01,9.08971e-01
1.37537e+01,9.10040e-01
1.38539e+01,9.11074e-01
1.39540e+01,9.12085e-01
1.40540e+01,9.13095e-01
1.41542e+01,9.14136e-01
1.42542e+01,9.15133e-01
1.43545e+01,9.16182e-01
1.44543e+01,9.17209e-01
1.45547e+01,9.18172e-01
1.46547e+01,9.19112e-01
1.47548e+01,9.20072e-01
1.48548e+01,9.20977e-01
1.49549e+01,9.21905e-01
1.50550e+01,9.22806e-01
1.51552e+01,9.23721e-01
1.52552e+01,9.24644e-01
1.53553e+01,9.25516e-01
1.54554e+01,9.26403e-01
1.55555e+01,9.27273e-01
1.56558e+01,9.28095e-01
1.57558e+01,9.28919e-01
1.58557e+01,9.29770e-01
1.59560e+01,9.30599e-01
1.60561e+01,9.31427e-01
1.61561e+01,9.32224e-01
1.62562e+01,9.33060e-01
1.63563e+01,9.33892e-01
1.64565e+01,9.34643e-01
1.65565e+01,9.35407e-01
1.66567e+01,9.36143e-01
1.67568e+01,9.36909e-01
1.68569e+01,9.37652e-01
1.69569e+01,9.38365e-01
1.70568e+01,9.39019e-01
1.71572e+01,9.39755e-01
1.72574e+01,9.40434e-01
1.73573e+01,9.41164e-01
1.74574e+01,9.41833e-01
1.75576e+01,9.42541e-01
1.76577e+01,9.43194e-01
1.77578e+01,9.43878e-01
1.78579e+01,9.44497e-01
1.79578e+01,9.45148e-01
1.80581e+01,9.45803e-01
1.81582e+01,9.46446e-01
1.82583e+01,9.47036e-01
1.83583e+01,9.47651e-01
1.84584e+01,9.48211e-01
1.85585e+01,9.48840e-01
1.86586e+01,9.49450e-01
1.87589e+01,9.50094e-01
1.88589e+01,9.50666e-01
1.89589e+01,9.51227e-01
1.90588e+01,9.51808e-01
1.91591e+01,9.52371e-01
1.92592e+01,9.52915e-01
1.93598e+01,9.53444e-01
1.94596e+01,9.53978e-01
1.95596e+01,9.54516e-01
1.96599e+01,9.55064e-01
1.97597e+01,9.55541e-01
1.98596e+01,9.56076e-01
1.99599e+01,9.56589e-01
2.00604e+01,9.57066e-01
2.01603e+01,9.57612e-01
2.02604e+01,9.58101e-01
2.03603e+01,9.58645e-01
2.04603e+01,9.59101e-01
2.05607e+01,9.59595e-01
2.06606e+01,9.60083e-01
2.07609e+01,9.60580e-01
2.08607e+01,9.61085e-01
2.09611e+01,9.61557e-01
2.10612e+01,9.61998e-01
2.11611e+01,9.62444e-01
2.12613e+01,9.62914e-01
2.13612e+01,9.63392e-01
2.14616e+01,9.63799e-01
2.15616e+01,9.64219e-01
2.16619e+01,9.64660e-01
2.17621e+01,9.65071e-01
2.18619e+01,9.65472e-01
2.19618e+01,9.65883e-01
2.20621e+01,9.66277e-01
2.21622e+01,9.66684e-01
2.22624e+01,9.67096e-01
2.23623e+01,9.67514e-01
2.24625e+01,9.67932e-01
2.25626e+01,9.68286e-01
2.26626e+01,9.68674e-01
2.27628e+01,9.69080e-01
2.28628e+01,9.69441e-01
2.29631e+01,9.69811e-01
2.30630e+01,9.70194e-01
2.31631e+01,9.70565e-01
2.32634e+01,9.70945e-01
2.33630e+01,9.71300e-01
2.34633e+01,9.71643e-01
2.35633e+01,9.71989e-01
2.36633e+01,9.72308e-01
2.37636e+01,9.72613e-01
2.38639e+01,9.72940e-01
2.39639e+01,9.73261e-01
2.40642e+01,9.73622e-01
2.41642e+01,9.73933e-01
2.42643e+01,9.74276e-01
2.43645e+01,9.74585e-01
2.44644e+01,9.74912e-01
2.45647e+01,9.75252e-01
2.46647e+01,9.75579e-01
2.47648e+01,9.75869e-01
2.48643e+01,9.76173e-01
2.49650e+01,9.76451e-01
2.50651e+01,9.76758e-01
2.51652e+01,9.77038e-01
2.52648e+01,9.77354e-01
2.53653e+01,9.77633e-01
2.54657e+01,9.77931e-01
2.55656e+01,9.78197e-01
2.56658e+01,9.78471e-01
2.57656e+01,9.78728e-01
2.58658e+01,9.79002e-01
2.59660e+01,9.79273e-01
2.60666e+01,9.79547e-01
2.61663e+01,9.79823e-01
2.62663e+01,9.80029e-01
2.63667e+01,9.80290e-01
2.64667e+01,9.80525e-01
2.65671e+01,9.80790e-01
2.66665e+01,9.81041e-01
2.67668e+01,9.81286e-01
2.68676e+01,9.81526e-01
2.69670e+01,9.81761e-01
2.70670e+01,9.81990e-01
2.71672e+01,9.82236e-01
2.72674e+01,9.82457e-01
2.73676e+01,9.82683e-01
2.74675e+01,9.82884e-01
2.75677e+01,9.83101e-01
2.76676e+01,9.83338e-01
2.77672e+01,9.83568e-01
2.78677e+01,9.83803e-01
2.79682e+01,9.83985e-01
2.80679e+01,9.84205e-01
2.81682e+01,9.84405e-01
2.82676e+01,9.84575e-01
2.83679e+01,9.84764e-01
2.84688e+01,9.84959e-01
2.85686e+01,9.85141e-01
2.86684e+01,9.85323e-01
2.87689e+01,9.85519e-01
2.88687e+01,9.85688e-01
2.89685e+01,9.85871e-01
2.90692e+01,9.86040e-01
2.91695e+01,9.86216e-01
2.92699e+01,9.86403e-01
2.93694e+01,9.86566e-01
2.94690e+01,9.86735e-01
2.95701e+01,9.86899e-01
2.96697e+01,9.87075e-01
2.97694e+01,9.87243e-01
2.98705e+01,9.87415e-01
2.99702e+01,9.87560e-01
3.00698e+01,9.87706e-01
3.01703e+01,9.87881e-01
3.02702e+01,9.88033e-01
3.03707e+01,9.88195e-01
3.04708e+01,9.88339e-01
3.05710e+01,9.88475e-01
3.06703e+01,9.88625e-01
3.07711e+01,9.88784e-01
3.08711e+01,9.88948e-01
3.09708e+01,9.89074e-01
3.10707e+01,9.89215e-01
3.11714e+01,9.89352e-01
3.12714e+01,9.89493e-01
3.13710e+01,9.89628e-01
3.14715e+01,9.89784e-01
3.15712e+01,9.89930e-01
3.16714e+01,9.90066e-01
3.17722e+01,9.90201e-01
3.18718e+01,9.90333e-01
3.19725e+01,9.90451e-01
3.20720e+01,9.90576e-01
3.21722e+01,9.90701e-01
3.22722e+01,9.90815e-01
3.23717e+01,9.90933e-01
3.24731e+01,9.91046e-01
3.25729e+01,9.91157e-01
3.26731e+01,9.91293e-01
3.27720e+01,9.91415e-01
3.28733e+01,9.91524e-01
3.29732e+01,9.91637e-01
3.30743e+01,9.91750e-01
3.31731e+01,9.91867e-01
3.32732e+01,9.91973e-01
3.33722e+01,9.92075e-01
3.34729e+01,9.92158e-01
3.35736e+01,9.92270e-01
3.36736e+01,9.92372e-01
3.37731e+01,9.92461e-01
3.38737e+01,9.92553e-01
3.39738e+01,9.92661e-01
3.40737e+01,9.92765e-01
3.41741e+01,9.92865e-01
3.42732e+01,9.92961e-01
3.43747e+01,9.93052e-01
3.44742e+01,9.93144e-01
3.45749e+01,9.93237e-01
3.46746e+01,9.93336e-01
3.47745e+01,9.93431e-01
3.48717e+01,9.93524e-01
3.49747e+01,9.93618e-01
3.50752e+01,9.93710e-01
3.51760e+01,9.93789e-01
3.52753e+01,9.93866e-01
3.53753e+01,9.93957e-01
3.54752e+01,9.94051e-01
3.55753e+01,9.94140e-01
3.56767e+01,9.94220e-01
3.57738e+01,9.94304e-01
3.58757e+01,9.94377e-01
3.59755e+01,9.94451e-01
3.60770e+01,9.94512e-01
3.61780e+01,9.94589e-01
3.62766e+01,9.94668e-01
3.63760e+01,9.94747e-01
3.64780e+01,9.94828e-01
3.65765e+01,9.94918e-01
3.66771e+01,9.94996e-01
3.67759e+01,9.95085e-01
3.68766e+01,9.95154e-01
3.69773e+01,9.95215e-01
3.70781e+01,9.95293e-01
3.71775e+01,9.95375e-01
3.72774e+01,9.95465e-01
3.73777e+01,9.95533e-01
3.74775e+01,9.95590e-01
3.75784e+01,9.95659e-01
3.76799e+01,9.95741e-01
3.77782e+01,9.95801e-01
3.78794e+01,9.95872e-01
3.79779e+01,9.95933e-01
3.80789e+01,9.95987e-01
3.81785e+01,9.96072e-01
3.82770e+01,9.96137e-01
3.83788e+01,9.96206e-01
3.84792e+01,9.96251e-01
3.85756e+01,9.96320e-01
3.86779e+01,9.96390e-01
3.87777e+01,9.96447e-01
3.88792e+01,9.96500e-01
3.89781e+01,9.96555e-01
3.90801e+01,9.96621e-01
3.91810e+01,9.96666e-01
3.92794e+01,9.96716e-01
3.93793e+01,9.96780e-01
3.94792e+01,9.96835e-01
3.95790e+01,9.96886e-01
3.96774e+01,9.96932e-01
3.97795e+01,9.96985e-01
3.98800e+01,9.97064e-01
3.99800e+01,9.97107e-01
4.00805e+01,9.97171e-01
4.01828e+01,9.97222e-01
4.02796e+01,9.97272e-01
4.03810e+01,9.97322e-01
4.04836e+01,9.97366e-01
4.05801e+01,9.97411e-01
4.06804e+01,9.97464e-01
4.07788e+01,9.97515e-01
4.08838e+01,9.97564e-01
4.09799e+01,9.97614e-01
4.10802e+01,9.97658e-01
4.11810e+01,9.97701e-01
4.12821e+01,9.97749e-01
4.13799e+01,9.97784e-01
4.14851e+01,9.97823e-01
4.15797e+01,9.97867e-01
4.16823e+01,9.97905e-01
4.17820e+01,9.97948e-01
4.18797e+01,9.97981e-01
4.19802e+01,9.98021e-01
4.20836e+01,9.98052e-01
4.21806e+01,9.98092e-01
4.22812e+01,9.98121e-01
4.23812e+01,9.98160e-01
4.24839e+01,9.98203e-01
4.25845e+01,9.98242e-01
4.26825e+01,9.98279e-01
4.27816e+01,9.98317e-01
4.28829e+01,9.98355e-01
4.29813e+01,9.98388e-01
4.30831e+01,9.98426e-01
4.31798e+01,9.98457e-01
4.32871e+01,9.98487e-01
4.33850e+01,9.98516e-01
4.34817e+01,9.98539e-01
4.35852e+01,9.98574e-01
4.36855e+01,9.98608e-01
4.37843e+01,9.98642e-01
4.38837e+01,9.98682e-01
4.39843e+01,9.98704e-01
4.40821e+01,9.98720e-01
4.41883e+01,9.98750e-01
4.42833e+01,9.98779e-01
4.43807e+01,9.98799e-01
4.44911e+01,9.98829e-01
4.45867e+01,9.98855e-01
4.46830e+01,9.98871e-01
4.47823e+01,9.98885e-01
4.48856e+01,9.98910e-01
4.49849e+01,9.98945e-01
4.50864e+01,9.98966e-01
4.51818e+01,9.98990e-01
4.52861e+01,9.99023e-01
4.53851e+01,9.99040e-01
4.54738e+01,9.99064e-01
4.55872e+01,9.99083e-01
4.56875e+01,9.99105e-01
4.57857e+01,9.99126e-01
4.58864e+01,9.99153e-01
4.59859e+01,9.99174e-01
4.60829e+01,9.99197e-01
4.61828e+01,9.99215e-01
4.62849e+01,9.99229e-01
4.63849e+01,9.99249e-01
4.64868e+01,9.99273e-01
4.65818e+01,9.99292e-01
4.66736e+01,9.99307e-01
4.67835e+01,9.99323e-01
4.68885e+01,9.99343e-01
4.69878e+01,9.99362e-01
4.70876e+01,9.99381e-01
4.71847e+01,9.99395e-01
4.72869e+01,9.99413e-01
4.73905e+01,9.99428e-01
4.74870e+01,9.99453e-01
4.75915e+01,9.99469e-01
4.76892e+01,9.99491e-01
4.77845e+01,9.99505e-01
4.78963e+01,9.99516e-01
4.79906e+01,9.99528e-01
4.80882e+01,9.99545e-01
4.81962e+01,9.99562e-01
4.82871e+01,9.99579e-01
4.83841e+01,9.99589e-01
4.84879e+01,9.99603e-01
4.85968e+01,9.99618e-01
4.86854e+01,9.99633e-01
4.87863e+01,9.99643e-01
4.88829e+01,9.99657e-01
4.89928e+01,9.99674e-01
4.90897e+01,9.99687e-01
4.91869e+01,9.99699e-01
4.92913e+01,9.99714e-01
4.93872e+01,9.99726e-01
4.94992e+01,9.99738e-01
4.95877e+01,9.99746e-01
4.96881e+01,9.99756e-01
4.97848e+01,9.99763e-01
4.98912e+01,9.99776e-01
4.99884e+01,9.99787e-01
5.00958e+01,9.99800e-01
5.01903e+01,9.99808e-01
5.02951e+01,9.99814e-01
5.03926e+01,9.99824e-01
5.04801e+01,9.99837e-01
5.05945e+01,9.99844e-01
5.06885e+01,9.99853e-01
5.07806e+01,9.99862e-01
5.08746e+01,9.99867e-01
5.09930e+01,9.99874e-01
5.11005e+01,9.99882e-01
5.11945e+01,9.99893e-01
5.12921e+01,9.99897e-01
5.13849e+01,9.99904e-01
5.14990e+01,9.99909e-01
5.15987e+01,9.99913e-01
5.16891e+01,9.99917e-01
5.17903e+01,9.99925e-01
5.18918e+01,9.99931e-01
5.20071e+01,9.99936e-01
5.21000e+01,9.99939e-01
5.21830e+01,9.99943e-01
5.22920e+01,9.99952e-01
5.24249e+01,9.99954e-01
5.24935e+01,9.99957e-01
5.26281e+01,9.99959e-01
5.26954e+01,9.99963e-01
5.28040e+01,9.99966e-01
5.29312e+01,9.99969e-01
5.29800e+01,9.99971e-01
5.30612e+01,9.99974e-01
5.31854e+01,9.99977e-01
5.33308e+01,9.99978e-01
5.33748e+01,9.99980e-01
5.34825e+01,9.99984e-01
5.35944e+01,9.99986e-01
5.37155e+01,9.99989e-01
5.38342e+01,9.99990e-01
5.38746e+01,9.99991e-01
5.39780e+01,9.99993e-01
5.40966e+01,9.99994e-01
5.40966e+01,9.99994e-01
5.40966e+01,9.99994e-01
5.46229e+01,9.99995e-01
5.46229e+01,9.99995e-01
5.46229e+01,9.99995e-01
5.46229e+01,9.99995e-01
5.46229e+01,9.99995e-01
5.50378e+01,9.99996e-01
5.50378e+01,9.99996e-01
5.50378e+01,9.99996e-01
5.51925e+01,9.99997e-01
5.51925e+01,9.99997e-01
5.54115e+01,9.99998e-01
5.54955e+01,9.99999e-01


==> sampled-snr-optimization-1-816.dat <==
-1.33867e+01,1.00000e-06
-1.33867e+01,1.00000e-06
-1.33867e+01,1.00000e-06
-1.29785e+01,2.00000e-06
-1.29785e+01,2.00000e-06
-1.29785e+01,2.00000e-06
-1.28309e+01,3.00000e-06
-1.27949e+01,4.00000e-06
-1.26368e+01,5.00000e-06
-1.26368e+01,5.00000e-06
-1.26368e+01,5.00000e-06
-1.26368e+01,5.00000e-06
-1.23033e+01,6.00000e-06
-1.23033e+01,6.00000e-06
-1.22170e+01,7.00000e-06
-1.22170e+01,7.00000e-06
-1.20770e+01,8.00000e-06
-1.20567e+01,9.00000e-06
-1.18015e+01,1.00000e-05
-1.18015e+01,1.00000e-05
-1.17634e+01,1.10000e-05
-1.16704e+01,1.50000e-05
-1.15867e+01,1.70000e-05
-1.15110e+01,2.00000e-05
-1.14380e+01,2.80000e-05
-1.13698e+01,3.00000e-05
-1.12683e+01,3.40000e-05
-1.11878e+01,4.00000e-05
-1.11110e+01,4.70000e-05
-1.10318e+01,5.20000e-05
-1.09379e+01,5.70000e-05
-1.08754e+01,6.70000e-05
-1.07926e+01,7.40000e-05
-1.07195e+01,8.50000e-05
-1.06320e+01,1.00000e-04
-1.05499e+01,1.15000e-04
-1.04725e+01,1.34000e-04
-1.03910e+01,1.52000e-04
-1.03033e+01,1.65000e-04
-1.02292e+01,1.86000e-04
-1.01510e+01,2.08000e-04
-1.00693e+01,2.29000e-04
-9.98569e+00,2.52000e-04
-9.91187e+00,2.82000e-04
-9.82925e+00,3.20000e-04
-9.75022e+00,3.48000e-04
-9.66898e+00,3.87000e-04
-9.58884e+00,4.28000e-04
-9.50898e+00,4.81000e-04
-9.43095e+00,5.37000e-04
-9.35093e+00,5.99000e-04
-9.26868e+00,6.50000e-04
-9.18905e+00,7.39000e-04
-9.11014e+00,8.26000e-04
-9.02882e+00,9.21000e-04
-8.94865e+00,1.01500e-03
-8.86826e+00,1.12400e-03
-8.78867e+00,1.23400e-03
-8.70890e+00,1.36400e-03
-8.62868e+00,1.50300e-03
-8.54835e+00,1.66100e-03
-8.46856e+00,1.83900e-03
-8.38842e+00,2.04900e-03
-8.30825e+00,2.25600e-03
-8.22810e+00,2.48800e-03
-8.14798e+00,2.73500e-03
-8.06820e+00,2.97900e-03
-7.98767e+00,3.29800e-03
-7.90780e+00,3.62900e-03
-7.82806e+00,3.98500e-03
-7.74768e+00,4.39600e-03
-7.66775e+00,4.83200e-03
-7.58752e+00,5.29800e-03
-7.50753e+00,5.78800e-03
-7.42730e+00,6.30000e-03
-7.34734e+00,6.92600e-03
-7.26721e+00,7.59500e-03
-7.18717e+00,8.28400e-03
-7.10701e+00,9.04800e-03
-7.02699e+00,9.84800e-03
-6.94692e+00,1.07140e-02
-6.86681e+00,1.16760e-02
-6.78671e+00,1.27260e-02
-6.70663e+00,1.37510e-02
-6.62661e+00,1.48730e-02
-6.54646e+00,1.60850e-02
-6.46642e+00,1.73800e-02
-6.38631e+00,1.87790e-02
-6.30636e+00,2.03250e-02
-6.22621e+00,2.18630e-02
-6.14608e+00,2.34780e-02
-6.06600e+00,2.53150e-02
-5.98599e+00,2.71850e-02
-5.90591e+00,2.91430e-02
-5.82578e+00,3.12310e-02
-5.74580e+00,3.35390e-02
-5.66566e+00,3.59430e-02
-5.58556e+00,3.84780e-02
-5.50552e+00,4.11030e-02
-5.42542e+00,4.39380e-02
-5.34528e+00,4.68050e-02
-5.26528e+00,4.98880e-02
-5.18514e+00,5.29620e-02
-5.10506e+00,5.62810e-02
-5.02504e+00,5.97490e-02
-4.94497e+00,6.33240e-02
-4.86489e+00,6.70140e-02
-4.78483e+00,7.08520e-02
-4.70467e+00,7.47680e-02
-4.62458e+00,7.88960e-02
-4.54458e+00,8.32140e-02
-4.46445e+00,8.76890e-02
-4.38434e+00,9.21940e-02
-4.30427e+00,9.68970e-02
-4.22428e+00,1.01596e-01
-4.14415e+00,1.06504e-01
-4.06404e+00,1.11485e-01
-3.98396e+00,1.16612e-01
-3.90395e+00,1.21785e-01
-3.82381e+00,1.27127e-01
-3.74379e+00,1.32632e-01
-3.66370e+00,1.38226e-01
-3.58357e+00,1.43776e-01
-3.50354e+00,1.49556e-01
-3.42342e+00,1.55349e-01
-3.34335e+00,1.61120e-01
-3.26325e+00,1.66913e-01
-3.18316e+00,1.72829e-01
-3.10309e+00,1.78845e-01
-3.02300e+00,1.84776e-01
-2.94290e+00,1.90938e-01
-2.86283e+00,1.97042e-01
-2.78280e+00,2.03224e-01
-2.70268e+00,2.09333e-01
-2.62259e+00,2.15586e-01
-2.54254e+00,2.21592e-01
-2.46248e+00,2.27712e-01
-2.38237e+00,2.33913e-01
-2.30231e+00,2.40133e-01
-2.22225e+00,2.46343e-01
-2.14215e+00,2.52450e-01
-2.06210e+00,2.58662e-01
-1.98199e+00,2.64809e-01
-1.90191e+00,2.70905e-01
-1.82184e+00,2.77159e-01
-1.74172e+00,2.83217e-01
-1.66165e+00,2.89367e-01
-1.58159e+00,2.95135e-01
-1.50151e+00,3.01129e-01
-1.42143e+00,3.07084e-01
-1.34132e+00,3.13071e-01
-1.26122e+00,3.18966e-01
-1.18119e+00,3.24785e-01
-1.10110e+00,3.30609e-01
-1.02104e+00,3.36312e-01
-9.40962e-01,3.42131e-01
-8.60855e-01,3.47770e-01
-7.80795e-01,3.53516e-01
-7.00704e-01,3.59113e-01
-6.20611e-01,3.64685e-01
-5.40541e-01,3.70248e-01
-4.60471e-01,3.75711e-01
-3.80382e-01,3.81104e-01
-3.00299e-01,3.86581e-01
-2.20205e-01,3.92001e-01
-1.40125e-01,3.97225e-01
-6.00418e-02,4.02512e-01
1.99317e-02,4.07711e-01
1.00030e-01,4.12959e-01
1.80344e-01,4.18079e-01
2.60427e-01,4.23275e-01
3.40265e-01,4.28321e-01
4.20239e-01,4.33299e-01
5.00316e-01,4.38252e-01
5.80462e-01,4.43234e-01
6.60649e-01,4.48135e-01
7.40847e-01,4.53064e-01
8.20669e-01,4.57807e-01
9.00816e-01,4.62552e-01
9.80897e-01,4.67301e-01
1.06123e+00,4.72103e-01
1.14110e+00,4.76779e-01
1.22118e+00,4.81379e-01
1.30141e+00,4.85960e-01
1.38145e+00,4.90606e-01
1.46159e+00,4.95162e-01
1.54150e+00,4.99738e-01
1.62176e+00,5.04183e-01
1.70174e+00,5.08438e-01
1.78171e+00,5.12815e-01
1.86193e+00,5.17168e-01
1.94181e+00,5.21486e-01
2.02216e+00,5.25707e-01
2.10211e+00,5.29942e-01
2.18220e+00,5.34237e-01
2.26239e+00,5.38415e-01
2.34239e+00,5.42633e-01
2.42243e+00,5.46765e-01
2.50249e+00,5.50834e-01
2.58254e+00,5.54967e-01
2.66255e+00,5.58868e-01
2.74273e+00,5.62798e-01
2.82282e+00,5.66806e-01
2.90280e+00,5.70734e-01
2.98307e+00,5.74535e-01
3.06296e+00,5.78338e-01
3.14310e+00,5.82162e-01
3.22323e+00,5.85964e-01
3.30333e+00,5.89704e-01
3.38337e+00,5.93305e-01
3.46353e+00,5.96974e-01
3.54358e+00,6.00618e-01
3.62369e+00,6.04131e-01
3.70365e+00,6.07725e-01
3.78380e+00,6.11203e-01
3.86392e+00,6.14681e-01
3.94399e+00,6.18071e-01
4.02399e+00,6.21563e-01
4.10406e+00,6.25055e-01
4.18417e+00,6.28480e-01
4.26430e+00,6.31813e-01
4.34441e+00,6.35223e-01
4.42448e+00,6.38614e-01
4.50449e+00,6.41861e-01
4.58457e+00,6.45020e-01
4.66467e+00,6.48330e-01
4.74479e+00,6.51592e-01
4.82488e+00,6.54805e-01
4.90492e+00,6.57954e-01
4.98504e+00,6.61038e-01
5.06505e+00,6.64188e-01
5.14508e+00,6.67342e-01
5.22522e+00,6.70370e-01
5.30533e+00,6.73351e-01
5.38536e+00,6.76351e-01
5.46543e+00,6.79343e-01
5.54550e+00,6.82373e-01
5.62566e+00,6.85407e-01
5.70566e+00,6.88421e-01
5.78582e+00,6.91329e-01
5.86587e+00,6.94202e-01
5.94591e+00,6.97095e-01
6.02603e+00,6.99952e-01
6.10607e+00,7.02731e-01
6.18623e+00,7.05534e-01
6.26628e+00,7.08304e-01
6.34638e+00,7.11109e-01
6.42643e+00,7.13818e-01
6.50647e+00,7.16532e-01
6.58650e+00,7.19295e-01
6.66668e+00,7.21874e-01
6.74677e+00,7.24529e-01
6.82686e+00,7.27102e-01
6.90692e+00,7.29553e-01
6.98701e+00,7.32149e-01
7.06709e+00,7.34653e-01
7.14715e+00,7.37128e-01
7.22724e+00,7.39709e-01
7.30734e+00,7.42256e-01
7.38741e+00,7.44724e-01
7.46743e+00,7.47114e-01
7.54753e+00,7.49545e-01
7.62761e+00,7.51954e-01
7.70771e+00,7.54398e-01
7.78781e+00,7.56726e-01
7.86787e+00,7.59032e-01
7.94795e+00,7.61370e-01
8.02801e+00,7.63612e-01
8.10810e+00,7.65853e-01
8.18820e+00,7.68104e-01
8.26826e+00,7.70429e-01
8.34834e+00,7.72675e-01
8.42846e+00,7.74823e-01
8.50848e+00,7.76952e-01
8.58856e+00,7.79129e-01
8.66866e+00,7.81319e-01
8.74876e+00,7.83432e-01
8.82883e+00,7.85469e-01
8.90890e+00,7.87596e-01
8.98901e+00,7.89609e-01
9.06906e+00,7.91602e-01
9.14914e+00,7.93663e-01
9.22928e+00,7.95704e-01
9.30929e+00,7.97710e-01
9.38940e+00,7.99753e-01
9.46948e+00,8.01650e-01
9.54956e+00,8.03559e-01
9.62961e+00,8.05509e-01
9.70970e+00,8.07433e-01
9.78979e+00,8.09235e-01
9.86987e+00,8.11142e-01
9.94999e+00,8.13033e-01
1.00299e+01,8.14808e-01
1.01102e+01,8.16626e-01
1.01903e+01,8.18509e-01
1.02702e+01,8.20256e-01
1.03503e+01,8.21990e-01
1.04305e+01,8.23705e-01
1.05104e+01,8.25348e-01
1.05907e+01,8.27067e-01
1.06707e+01,8.28750e-01
1.07507e+01,8.30479e-01
1.08307e+01,8.32113e-01
1.09110e+01,8.33750e-01
1.09909e+01,8.35373e-01
1.10711e+01,8.36936e-01
1.11511e+01,8.38563e-01
1.12313e+01,8.40117e-01
1.13114e+01,8.41713e-01
1.13915e+01,8.43275e-01
1.14715e+01,8.44770e-01
1.15515e+01,8.46281e-01
1.16316e+01,8.47836e-01
1.17117e+01,8.49345e-01
1.17918e+01,8.50866e-01
1.18718e+01,8.52358e-01
1.19521e+01,8.53773e-01
1.20320e+01,8.55191e-01
1.21120e+01,8.56611e-01
1.21922e+01,8.58081e-01
1.22722e+01,8.59487e-01
1.23523e+01,8.60864e-01
1.24324e+01,8.62242e-01
1.25125e+01,8.63567e-01
1.25926e+01,8.64944e-01
1.26727e+01,8.66274e-01
1.27527e+01,8.67579e-01
1.28328e+01,8.68808e-01
1.29130e+01,8.70112e-01
1.29929e+01,8.71326e-01
1.30730e+01,8.72585e-01
1.31532e+01,8.73763e-01
1.32331e+01,8.74975e-01
1.33133e+01,8.76204e-01
1.33933e+01,8.77337e-01
1.34735e+01,8.78498e-01
1.35536e+01,8.79665e-01
1.36337e+01,8.80778e-01
1.37136e+01,8.81882e-01
1.37938e+01,8.83039e-01
1.38739e+01,8.84134e-01
1.39540e+01,8.85212e-01
1.40340e+01,8.86271e-01
1.41142e+01,8.87307e-01
1.41943e+01,8.88356e-01
1.42742e+01,8.89339e-01
1.43543e+01,8.90399e-01
1.44345e+01,8.91428e-01
1.45145e+01,8.92438e-01
1.45945e+01,8.93419e-01
1.46746e+01,8.94333e-01
1.47548e+01,8.95302e-01
1.48349e+01,8.96285e-01
1.49149e+01,8.97243e-01
1.49949e+01,8.98145e-01
1.50751e+01,8.99090e-01
1.51552e+01,9.00014e-01
1.52351e+01,9.00883e-01
1.53154e+01,9.01770e-01
1.53954e+01,9.02702e-01
1.54755e+01,9.03613e-01
1.55555e+01,9.04477e-01
1.56356e+01,9.05417e-01
1.57157e+01,9.06302e-01
1.57958e+01,9.07128e-01
1.58759e+01,9.08006e-01
1.59560e+01,9.08896e-01
1.60360e+01,9.09756e-01
1.61161e+01,9.10623e-01
1.61962e+01,9.11458e-01
1.62763e+01,9.12290e-01
1.63564e+01,9.13128e-01
1.64364e+01,9.13949e-01
1.65166e+01,9.14752e-01
1.65966e+01,9.15539e-01
1.66767e+01,9.16328e-01
1.67567e+01,9.17173e-01
1.68369e+01,9.17940e-01
1.69171e+01,9.18747e-01
1.69970e+01,9.19527e-01
1.70771e+01,9.20334e-01
1.71572e+01,9.21116e-01
1.72373e+01,9.21919e-01
1.73171e+01,9.22714e-01
1.73977e+01,9.23571e-01
1.74775e+01,9.24345e-01
1.75575e+01,9.25128e-01
1.76376e+01,9.25923e-01
1.77176e+01,9.26643e-01
1.77976e+01,9.27385e-01
1.78778e+01,9.28126e-01
1.79578e+01,9.28874e-01
1.80381e+01,9.29584e-01
1.81182e+01,9.30293e-01
1.81983e+01,9.30971e-01
1.82783e+01,9.31718e-01
1.83583e+01,9.32412e-01
1.84384e+01,9.33087e-01
1.85186e+01,9.33790e-01
1.85987e+01,9.34481e-01
1.86787e+01,9.35142e-01
1.87589e+01,9.35860e-01
1.88388e+01,9.36554e-01
1.89189e+01,9.37178e-01
1.89991e+01,9.37865e-01
1.90791e+01,9.38500e-01
1.91590e+01,9.39163e-01
1.92392e+01,9.39814e-01
1.93193e+01,9.40483e-01
1.93996e+01,9.41100e-01
1.94795e+01,9.41727e-01
1.95596e+01,9.42368e-01
1.96398e+01,9.42988e-01
1.97198e+01,9.43618e-01
1.97999e+01,9.44224e-01
1.98800e+01,9.44842e-01
1.99599e+01,9.45501e-01
2.00402e+01,9.46081e-01
2.01199e+01,9.46650e-01
2.02003e+01,9.47222e-01
2.02804e+01,9.47773e-01
2.03603e+01,9.48314e-01
2.04403e+01,9.48808e-01
2.05204e+01,9.49359e-01
2.06006e+01,9.49920e-01
2.06807e+01,9.50417e-01
2.07609e+01,9.50941e-01
2.08408e+01,9.51449e-01
2.09209e+01,9.51990e-01
2.10013e+01,9.52472e-01
2.10809e+01,9.52988e-01
2.11611e+01,9.53443e-01
2.12411e+01,9.53873e-01
2.13216e+01,9.54386e-01
2.14013e+01,9.54849e-01
2.14814e+01,9.55311e-01
2.15616e+01,9.55728e-01
2.16417e+01,9.56189e-01
2.17216e+01,9.56668e-01
2.18018e+01,9.57118e-01
2.18820e+01,9.57565e-01
2.19620e+01,9.58047e-01
2.20420e+01,9.58464e-01
2.21221e+01,9.58882e-01
2.22021e+01,9.59317e-01
2.22822e+01,9.59774e-01
2.23623e+01,9.60185e-01
2.24425e+01,9.60563e-01
2.25225e+01,9.61003e-01
2.26026e+01,9.61400e-01
2.26827e+01,9.61821e-01
2.27628e+01,9.62250e-01
2.28430e+01,9.62687e-01
2.29232e+01,9.63098e-01
2.30027e+01,9.63518e-01
2.30833e+01,9.63938e-01
2.31633e+01,9.64323e-01
2.32432e+01,9.64736e-01
2.33234e+01,9.65080e-01
2.34034e+01,9.65447e-01
2.34834e+01,9.65797e-01
2.35639e+01,9.66196e-01
2.36436e+01,9.66569e-01
2.37238e+01,9.66948e-01
2.38039e+01,9.67309e-01
2.38840e+01,9.67685e-01
2.39641e+01,9.68022e-01
2.40439e+01,9.68418e-01
2.41243e+01,9.68797e-01
2.42042e+01,9.69148e-01
2.42843e+01,9.69480e-01
2.43645e+01,9.69821e-01
2.44445e+01,9.70132e-01
2.45245e+01,9.70485e-01
2.46046e+01,9.70778e-01
2.46847e+01,9.71145e-01
2.47648e+01,9.71464e-01
2.48447e+01,9.71750e-01
2.49252e+01,9.72105e-01
2.50051e+01,9.72406e-01
2.50850e+01,9.72707e-01
2.51654e+01,9.72990e-01
2.52453e+01,9.73291e-01
2.53254e+01,9.73581e-01
2.54050e+01,9.73883e-01
2.54857e+01,9.74152e-01
2.55656e+01,9.74430e-01
2.56458e+01,9.74713e-01
2.57258e+01,9.74989e-01
2.58054e+01,9.75244e-01
2.58856e+01,9.75525e-01
2.59660e+01,9.75808e-01
2.60463e+01,9.76076e-01
2.61262e+01,9.76326e-01
2.62061e+01,9.76587e-01
2.62862e+01,9.76842e-01
2.63658e+01,9.77073e-01
2.64462e+01,9.77311e-01
2.65267e+01,9.77525e-01
2.66069e+01,9.77746e-01
2.66867e+01,9.77972e-01
2.67668e+01,9.78190e-01
2.68465e+01,9.78423e-01
2.69278e+01,9.78645e-01
2.70078e+01,9.78876e-01
2.70868e+01,9.79083e-01
2.71674e+01,9.79297e-01
2.72472e+01,9.79493e-01
2.73272e+01,9.79681e-01
2.74073e+01,9.79857e-01
2.74873e+01,9.80034e-01
2.75677e+01,9.80228e-01
2.76475e+01,9.80406e-01
2.77276e+01,9.80582e-01
2.78076e+01,9.80745e-01
2.78880e+01,9.80912e-01
2.79680e+01,9.81069e-01
2.80481e+01,9.81224e-01
2.81280e+01,9.81388e-01
2.82086e+01,9.81555e-01
2.82883e+01,9.81713e-01
2.83682e+01,9.81844e-01
2.84486e+01,9.82005e-01
2.85288e+01,9.82125e-01
2.86089e+01,9.82269e-01
2.86883e+01,9.82404e-01
2.87688e+01,9.82553e-01
2.88491e+01,9.82671e-01
2.89296e+01,9.82826e-01
2.90091e+01,9.82971e-01
2.90891e+01,9.83092e-01
2.91690e+01,9.83244e-01
2.92488e+01,9.83378e-01
2.93295e+01,9.83510e-01
2.94094e+01,9.83638e-01
2.94901e+01,9.83760e-01
2.95693e+01,9.83864e-01
2.96497e+01,9.83970e-01
2.97303e+01,9.84093e-01
2.98088e+01,9.84211e-01
2.98894e+01,9.84345e-01
2.99708e+01,9.84474e-01
3.00497e+01,9.84599e-01
3.01305e+01,9.84722e-01
3.02102e+01,9.84843e-01
3.02906e+01,9.84952e-01
3.03707e+01,9.85072e-01
3.04505e+01,9.85179e-01
3.05304e+01,9.85292e-01
3.06108e+01,9.85391e-01
3.06904e+01,9.85494e-01
3.07704e+01,9.85600e-01
3.08515e+01,9.85711e-01
3.09293e+01,9.85827e-01
3.10106e+01,9.85927e-01
3.10914e+01,9.86040e-01
3.11707e+01,9.86142e-01
3.12516e+01,9.86264e-01
3.13309e+01,9.86382e-01
3.14114e+01,9.86474e-01
3.14913e+01,9.86602e-01
3.15712e+01,9.86718e-01
3.16521e+01,9.86820e-01
3.17313e+01,9.86935e-01
3.18116e+01,9.87047e-01
3.18915e+01,9.87148e-01
3.19717e+01,9.87246e-01
3.20529e+01,9.87366e-01
3.21323e+01,9.87473e-01
3.22126e+01,9.87577e-01
3.22920e+01,9.87680e-01
3.23722e+01,9.87780e-01
3.24514e+01,9.87885e-01
3.25324e+01,9.87988e-01
3.26124e+01,9.88108e-01
3.26928e+01,9.88215e-01
3.27736e+01,9.88316e-01
3.28529e+01,9.88408e-01
3.29327e+01,9.88513e-01
3.30133e+01,9.88617e-01
3.30931e+01,9.88738e-01
3.31731e+01,9.88843e-01
3.32529e+01,9.88943e-01
3.33337e+01,9.89041e-01
3.34134e+01,9.89134e-01
3.34936e+01,9.89234e-01
3.35734e+01,9.89341e-01
3.36551e+01,9.89438e-01
3.37328e+01,9.89534e-01
3.38137e+01,9.89631e-01
3.38934e+01,9.89714e-01
3.39733e+01,9.89802e-01
3.40538e+01,9.89902e-01
3.41333e+01,9.90003e-01
3.42146e+01,9.90108e-01
3.42941e+01,9.90198e-01
3.43750e+01,9.90294e-01
3.44554e+01,9.90393e-01
3.45347e+01,9.90485e-01
3.46150e+01,9.90594e-01
3.46945e+01,9.90694e-01
3.47761e+01,9.90792e-01
3.48547e+01,9.90903e-01
3.49349e+01,9.90995e-01
3.50144e+01,9.91071e-01
3.50943e+01,9.91144e-01
3.51751e+01,9.91228e-01
3.52554e+01,9.91321e-01
3.53353e+01,9.91433e-01
3.54165e+01,9.91523e-01
3.54937e+01,9.91604e-01
3.55768e+01,9.91695e-01
3.56560e+01,9.91770e-01
3.57358e+01,9.91862e-01
3.58163e+01,9.91932e-01
3.58958e+01,9.92022e-01
3.59759e+01,9.92100e-01
3.60570e+01,9.92174e-01
3.61363e+01,9.92267e-01
3.62162e+01,9.92348e-01
3.62956e+01,9.92426e-01
3.63763e+01,9.92511e-01
3.64567e+01,9.92600e-01
3.65367e+01,9.92711e-01
3.66163e+01,9.92786e-01
3.66967e+01,9.92856e-01
3.67771e+01,9.92936e-01
3.68569e+01,9.93033e-01
3.69371e+01,9.93116e-01
3.70170e+01,9.93199e-01
3.70981e+01,9.93293e-01
3.71780e+01,9.93358e-01
3.72573e+01,9.93439e-01
3.73373e+01,9.93523e-01
3.74177e+01,9.93599e-01
3.74976e+01,9.93673e-01
3.75781e+01,9.93747e-01
3.76568e+01,9.93819e-01
3.77378e+01,9.93913e-01
3.78178e+01,9.93971e-01
3.78975e+01,9.94044e-01
3.79798e+01,9.94117e-01
3.80583e+01,9.94178e-01
3.81379e+01,9.94259e-01
3.82177e+01,9.94336e-01
3.82979e+01,9.94398e-01
3.83780e+01,9.94461e-01
3.84582e+01,9.94533e-01
3.85380e+01,9.94607e-01
3.86184e+01,9.94678e-01
3.86996e+01,9.94749e-01
3.87805e+01,9.94809e-01
3.88591e+01,9.94885e-01
3.89380e+01,9.94978e-01
3.90189e+01,9.95044e-01
3.91005e+01,9.95090e-01
3.91786e+01,9.95153e-01
3.92582e+01,9.95217e-01
3.93402e+01,9.95280e-01
3.94193e+01,9.95336e-01
3.94994e+01,9.95392e-01
3.95784e+01,9.95454e-01
3.96593e+01,9.95520e-01
3.97393e+01,9.95587e-01
3.98195e+01,9.95652e-01
3.99000e+01,9.95707e-01
3.99801e+01,9.95764e-01
4.00604e+01,9.95840e-01
4.01393e+01,9.95904e-01
4.02193e+01,9.95963e-01
4.03007e+01,9.96016e-01
4.03798e+01,9.96074e-01
4.04591e+01,9.96144e-01
4.05408e+01,9.96208e-01
4.06224e+01,9.96270e-01
4.07007e+01,9.96332e-01
4.07802e+01,9.96397e-01
4.08600e+01,9.96448e-01
4.09402e+01,9.96521e-01
4.10216e+01,9.96575e-01
4.11008e+01,9.96622e-01
4.11813e+01,9.96675e-01
4.12616e+01,9.96714e-01
4.13440e+01,9.96766e-01
4.14220e+01,9.96816e-01
4.15017e+01,9.96865e-01
4.15806e+01,9.96920e-01
4.16619e+01,9.96961e-01
4.17421e+01,9.97003e-01
4.18219e+01,9.97057e-01
4.19022e+01,9.97108e-01
4.19833e+01,9.97159e-01
4.20610e+01,9.97198e-01
4.21402e+01,9.97245e-01
4.22225e+01,9.97296e-01
4.23017e+01,9.97340e-01
4.23832e+01,9.97387e-01
4.24610e+01,9.97428e-01
4.25431e+01,9.97462e-01
4.26236e+01,9.97509e-01
4.27042e+01,9.97558e-01
4.27850e+01,9.97614e-01
4.28607e+01,9.97659e-01
4.29444e+01,9.97707e-01
4.30246e+01,9.97745e-01
4.31027e+01,9.97796e-01
4.31850e+01,9.97832e-01
4.32603e+01,9.97878e-01
4.33435e+01,9.97919e-01
4.34195e+01,9.97956e-01
4.35031e+01,9.97994e-01
4.35837e+01,9.98031e-01
4.36622e+01,9.98073e-01
4.37435e+01,9.98106e-01
4.38247e+01,9.98144e-01
4.39003e+01,9.98186e-01
4.39846e+01,9.98225e-01
4.40620e+01,9.98274e-01
4.41434e+01,9.98311e-01
4.42254e+01,9.98350e-01
4.43045e+01,9.98373e-01
4.43837e+01,9.98401e-01
4.44663e+01,9.98439e-01
4.45454e+01,9.98478e-01
4.46246e+01,9.98509e-01
4.47056e+01,9.98543e-01
4.47865e+01,9.98581e-01
4.48656e+01,9.98616e-01
4.49463e+01,9.98648e-01
4.50236e+01,9.98680e-01
4.51029e+01,9.98718e-01
4.51842e+01,9.98747e-01
4.52647e+01,9.98774e-01
4.53480e+01,9.98797e-01
4.54264e+01,9.98824e-01
4.55052e+01,9.98860e-01
4.55840e+01,9.98882e-01
4.56653e+01,9.98903e-01
4.57451e+01,9.98936e-01
4.58307e+01,9.98962e-01
4.59047e+01,9.98985e-01
4.59858e+01,9.99004e-01
4.60660e+01,9.99037e-01
4.61442e+01,9.99057e-01
4.62265e+01,9.99079e-01
4.63063e+01,9.99094e-01
4.63849e+01,9.99123e-01
4.64661e+01,9.99142e-01
4.65468e+01,9.99160e-01
4.66272e+01,9.99187e-01
4.67097e+01,9.99210e-01
4.67859e+01,9.99230e-01
4.68657e+01,9.99251e-01
4.69464e+01,9.99270e-01
4.70266e+01,9.99285e-01
4.71064e+01,9.99303e-01
4.71921e+01,9.99324e-01
4.72649e+01,9.99345e-01
4.73512e+01,9.99363e-01
4.74280e+01,9.99383e-01
4.75029e+01,9.99401e-01
4.75810e+01,9.99410e-01
4.76652e+01,9.99420e-01
4.77471e+01,9.99442e-01
4.78249e+01,9.99454e-01
4.79082e+01,9.99468e-01
4.79824e+01,9.99480e-01
4.80649e+01,9.99492e-01
4.81455e+01,9.99505e-01
4.82253e+01,9.99516e-01
4.83106e+01,9.99529e-01
4.83869e+01,9.99537e-01
4.84650e+01,9.99544e-01
4.85428e+01,9.99558e-01
4.86308e+01,9.99568e-01
4.87097e+01,9.99578e-01
4.87893e+01,9.99590e-01
4.88625e+01,9.99607e-01
4.89449e+01,9.99618e-01
4.90301e+01,9.99628e-01
4.91106e+01,9.99643e-01
4.91992e+01,9.99647e-01
4.92680e+01,9.99659e-01
4.93406e+01,9.99668e-01
4.94277e+01,9.99677e-01
4.95078e+01,9.99683e-01
4.95957e+01,9.99694e-01
4.96671e+01,9.99702e-01
4.97501e+01,9.99710e-01
4.98313e+01,9.99723e-01
4.99145e+01,9.99738e-01
4.99976e+01,9.99749e-01
5.00638e+01,9.99763e-01
5.01519e+01,9.99776e-01
5.02428e+01,9.99786e-01
5.03076e+01,9.99794e-01
5.03930e+01,9.99804e-01
5.04712e+01,9.99816e-01
5.05461e+01,9.99825e-01
5.06055e+01,9.99830e-01
5.07115e+01,9.99837e-01
5.07918e+01,9.99841e-01
5.08707e+01,9.99851e-01
5.09426e+01,9.99859e-01
5.10356e+01,9.99872e-01
5.11106e+01,9.99883e-01
5.11992e+01,9.99888e-01
5.12791e+01,9.99894e-01
5.13574e+01,9.99901e-01
5.14317e+01,9.99911e-01
5.15063e+01,9.99914e-01
5.15848e+01,9.99921e-01
5.16711e+01,9.99926e-01
5.17484e+01,9.99934e-01
5.18378e+01,9.99940e-01
5.19243e+01,9.99944e-01
5.19835e+01,9.99953e-01
5.20777e+01,9.99957e-01
5.21535e+01,9.99961e-01
5.22412e+01,9.99966e-01
5.23320e+01,9.99968e-01
5.23900e+01,9.99973e-01
5.25105e+01,9.99976e-01
5.25336e+01,9.99977e-01
5.26399e+01,9.99978e-01
5.27133e+01,9.99981e-01
5.27522e+01,9.99982e-01
5.29499e+01,9.99983e-01
5.29499e+01,9.99983e-01
5.29800e+01,9.99987e-01
5.31237e+01,9.99989e-01
5.31714e+01,9.99990e-01
5.32854e+01,9.99991e-01
5.33443e+01,9.99993e-01
5.34372e+01,9.99995e-01
5.35207e+01,9.99996e-01
5.35790e+01,9.99997e-01
5.36154e+01,9.99998e-01
5.38562e+01,9.99999e-01
5.38562e+01,9.99999e-01


==> split-branches-bits.csv <==
1.00000e+00,2.72363e+00,1.40452e+01,2.65069e+01,3.11464e+01,2.86230e+01
2.00000e+00,1.40387e+01,2.68778e+01,3.25419e+01,2.96362e+01,2.36441e+01
3.00000e+00,2.16327e+01,3.09424e+01,3.17989e+01,2.56577e+01,1.91027e+01
4.00000e+00,2.65616e+01,3.21835e+01,2.99454e+01,2.22609e+01,1.56118e+01
5.00000e+00,2.86797e+01,3.24754e+01,2.82549e+01,1.95437e+01,1.28106e+01
6.00000e+00,3.04032e+01,3.13905e+01,2.59373e+01,1.69001e+01,1.05953e+01
7.00000e+00,3.10736e+01,3.08681e+01,2.43102e+01,1.49419e+01,8.76524e+00
8.00000e+00,3.18880e+01,3.01335e+01,2.28861e+01,1.34352e+01,7.43789e+00
9.00000e+00,3.17320e+01,2.93854e+01,2.10548e+01,1.17690e+01,6.09368e+00
1.00000e+01,3.16079e+01,2.81152e+01,1.97001e+01,1.04508e+01,5.01632e+00
1.10000e+01,3.18269e+01,2.77184e+01,1.84771e+01,9.32066e+00,4.22492e+00
1.20000e+01,3.10398e+01,2.64710e+01,1.75111e+01,8.30569e+00,3.43658e+00
1.30000e+01,3.03899e+01,2.51152e+01,1.59832e+01,7.22795e+00,2.68382e+00
1.40000e+01,3.04294e+01,2.43628e+01,1.53202e+01,6.46643e+00,2.19511e+00
1.50000e+01,3.00351e+01,2.36699e+01,1.45919e+01,5.87668e+00,1.73601e+00
1.60000e+01,2.96636e+01,2.28986e+01,1.36147e+01,5.17069e+00,1.29661e+00
1.70000e+01,2.93933e+01,2.22187e+01,1.28710e+01,4.56898e+00,9.09075e-01
1.80000e+01,2.82503e+01,2.12879e+01,1.20830e+01,3.96796e+00,5.62698e-01
1.90000e+01,2.81240e+01,2.03796e+01,1.10553e+01,3.39062e+00,2.63618e-01
2.00000e+01,2.73595e+01,1.94155e+01,1.02960e+01,2.80662e+00,0.00000e+00

